The ELM Survey. VIII. 98 Double White Dwarf Binaries

We present the final sample of 98 detached double white dwarf (WD) binaries found in the Extremely Low Mass (ELM) Survey, a spectroscopic survey targeting <0.3 Msun He-core WDs completed in the Sloan Digital Sky Survey footprint. Over the course of the survey we observed ancillary low mass WD candidates like GD278, which we show is a P=0.19 d double WD binary, as well as candidates that turn out to be field blue straggler/subdwarf A-type stars with luminosities too large to be WDs given their Gaia parallaxes. Here, we define a clean sample of ELM WDs that is complete within our target selection and magnitude range 15<g_0<20 mag. The measurements are consistent with 100% of ELM WDs being 0.0089 < P < 1.5 d double WD binaries, 35% of which belong to the Galactic halo. We infer these are mostly He+CO WD binaries given the measurement constraints. The merger rate of the observed He+CO WD binaries exceeds the formation rate of stable mass transfer AM CVn binaries by a factor of 25, and so the majority of He+CO WD binaries must experience unstable mass transfer and merge. The shortest-period systems like J0651+2844 are signature {\it LISA} verification binaries that can be studied with gravitational waves and light.

==> datafile1.txt <==
Title: The ELM Survey. VIII. 98 Double White Dwarf Binaries 
Authors: Brown W.R., Kilic M., Kosakowski A., Andrews J.J., Heinke C.O., 
         Agueros M.A., Camilo F., Gianninas A., Hermes J.J., Kenyon S.J.
Table: Radial Velocity Measurements
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---     ID     Object identifier
  11- 24 F14.9  d       HJD    Heliocentric Julian Date - 2450000
  26- 32 F7.2   km/s    RVel   Heliocentric radial velocity
  34- 39 F6.3   km/s  e_RVel   Uncertainty in RVel
--------------------------------------------------------------------------------
0016-0043 5510.798298      71.92 24.28  
0016-0043 5510.826039      40.36 16.87  
0016-0043 5513.803300     -18.11 23.07  
0016-0043 5862.772916      45.10 18.37  
0022+0031 4732.722684     -72.20 30.30  
0022+0031 4732.858519      22.40 18.80  
0022+0031 4732.939955      21.20 36.00  
0022+0031 4732.957466     -19.30 50.40  
0022+0031 4733.728259     -45.40 19.50  
0022+0031 4733.850239      15.30 11.60  
0022+0031 5094.846527     -12.40 12.40  
0022+0031 5100.810977      59.70 15.60  
0022+0031 5100.827123      39.70 10.60  
0022+0031 5100.841278      45.50 26.90  
0022+0031 5100.858385      80.60 14.80  
0022+0031 5100.872447      74.60 19.80  
0022+0031 5100.890352      93.50 15.60  
0022+0031 5100.904427      31.70 16.60  
0022+0031 5100.919566      51.90 23.70  
0022+0031 5101.895459      19.90 22.90  
0022+0031 5101.906050      36.90 21.60  
0022+0031 5101.917786      17.50 21.00  
0022+0031 5102.904928      38.20 13.90  
0022+0031 5102.915530      33.10 26.30  
0022+0031 5384.944307     100.60 29.70  
0022+0031 5385.929157     -75.10 40.60  
0022+0031 5387.925074     -14.80 72.20  
0022+0031 5395.943892     -96.80 19.80  
0022+0031 5396.936261     -87.00 17.10  
0022+0031 5396.976913     -11.90 49.80  
0022+0031 8050.771708      34.38 44.96  
0022+0031 8050.848927     -41.12 32.25  
0022+0031 8051.839820      72.51 26.89  
0022+1243 6243.788505    -191.27 13.68  
0022+1243 6244.722495    -220.43 13.25  
0022+1243 6244.770420    -209.84 11.00  
0022+1243 6244.826551    -219.32 10.10  
0022-1014 4732.748459    -156.90 27.60  
0022-1014 4732.759199     -59.10 41.40  
0022-1014 4732.832753    -232.50 32.40  
0022-1014 4732.843424     -77.30 32.20  
0022-1014 4732.913470    -199.30 24.10  
0022-1014 4732.924142      13.50 20.70  
0022-1014 4733.781989    -198.30 44.70  
0022-1014 4733.872718    -125.50 47.90  
0022-1014 5094.862244      25.50 14.10  
0022-1014 5102.756314      89.00 31.10  
0022-1014 5102.770423      67.90 31.60  
0022-1014 5102.787923    -148.80 20.60  
0022-1014 5102.801997    -214.70 22.90  
0022-1014 5102.818895      33.50 18.90  
0022-1014 5102.832969      59.50 15.60  
0022-1014 5102.848212      46.90 18.20  
0022-1014 5102.862274    -121.90 19.00  
0022-1014 5102.876371    -148.90 33.80  
0027-1516 5385.970567      90.47  9.29  
0027-1516 6126.921060      89.67  8.66  
0027-1516 6126.933677      83.02 14.25  
0027-1516 6126.955646      53.73 11.97  
0027-1516 6244.709757    -160.29 17.63  
0027-1516 6244.742092    -182.75 10.36  
0027-1516 7008.557845    -212.40  9.83  
0027-1516 7008.606370     -91.13 13.60  
0027-1516 7012.560040     135.84  8.77  
0027-1516 7012.580906     101.15  8.48  
0027-1516 7012.647103      -9.19 12.61  
0027-1516 7336.570378      66.47 19.86  
0027-1516 7336.669966    -136.06 16.48  
0027-1516 7337.769135     162.85 28.61  
0027-1516 7359.557542     -38.19 14.93  
0027-1516 7723.561348    -172.08 16.22  
0027-1516 7723.711867     108.65 13.93  
0027-1516 8037.831722     -14.79 11.81  
0042+3103 7427.598729      16.60 19.73  
0042+3103 8037.893568    -125.04 13.72  
0042+3103 8050.923960      67.85  9.68  
0042+3103 8051.669168    -176.44  8.90  
0042+3103 8051.786273     150.73  8.22  
0042+3103 8051.862475    -125.39  8.01  
0042+3103 8051.892718    -197.29  7.99  
0042+3103 8051.896016    -228.98  8.98  
0042+3103 8051.900623    -224.69  7.87  
0042+3103 8051.903898    -227.52 11.06  
0042+3103 8052.578528     -97.61  8.01  
0042+3103 8052.756615    -122.65 12.69  
0042+3103 8052.872006    -123.99  9.13  
0042+3103 8052.909367      61.72 11.28  
0042+3103 8052.912318      66.10  9.99  
0042+3103 8052.916149      71.12  8.50  
0046-0001 5510.834379      26.28  6.81  
0046-0001 5510.856484      35.44  9.54  
0046-0001 5512.708058      13.01  8.28  
0046-0001 5533.595665       5.53  5.48  
0046-0001 5533.690831      11.05  6.03  
0046-0001 5533.734218      26.91  5.53  
0050+2147 6600.763996      -4.51 13.52  
0050+2147 7336.830018    -274.47 10.62  
0050+2147 7336.871567    -290.07 13.37  
0050+2147 7359.647110    -192.13 14.58  
0050+2147 7691.696817    -324.89  9.97  
0050+2147 7691.820575      -4.56  9.85  
0050+2147 7691.831061      14.85  9.03  
0050+2147 7691.876592      33.14 15.86  
0050+2147 7692.758452    -332.66 10.66  
0050+2147 7692.904732      55.49 21.58  
0050+2147 7723.587382      36.90 16.82  
0050+2147 7723.827931    -264.73 20.19  
0050+2147 8037.821368    -337.23 20.60  
0050+2147 8037.885014    -280.72 32.98  
0050+2147 8037.954748     -72.18 25.86  
0056-0611 5864.778351     308.70  9.73  
0056-0611 5864.786174     -64.46  9.53  
0056-0611 5864.788281    -162.37 10.71  
0056-0611 5864.789600    -249.07  8.84  
0056-0611 5864.790804    -258.95 10.75  
0056-0611 5864.792007    -304.90 10.28  
0056-0611 5864.793211    -363.45 14.67  
0056-0611 5864.794438    -354.13 12.67  
0056-0611 5864.795665    -380.79  6.22  
0056-0611 5864.796868    -372.52 12.58  
0056-0611 5864.798095    -348.47 15.46  
0056-0611 5864.799299    -303.95  8.77  
0056-0611 5864.800502    -280.40 10.16  
0056-0611 5864.811081     226.85  9.07  
0056-0611 5864.812296     291.24  8.77  
0056-0611 5864.813523     310.61 11.07  
0056-0611 5864.814715     351.16  8.18  
0056-0611 5864.815942     366.18  9.84  
0056-0611 5864.817145     365.02 11.50  
0056-0611 5864.818349     396.76  7.02  
0056-0611 5864.819576     363.82 11.52  
0056-0611 5864.820779     356.23  8.95  
0056-0611 5864.821983     300.36  6.65  
0056-0611 5864.824020     212.96  8.60  
0056-0611 5865.754302    -295.28 11.93  
0056-0611 5865.755923    -256.61 11.45  
0056-0611 5865.757474    -158.75  9.00  
0056-0611 5865.778653     186.32  6.79  
0056-0611 5865.780968      60.16  9.93  
0056-0611 5866.830711    -315.32  6.82  
0056-0611 5866.833072    -362.89 13.75  
0056-0611 6126.935589    -329.50 18.02  
0056-0611 6126.938298    -379.83 14.05  
0106-1000 5531.63742      313.30 26.00  
0106-1000 5531.69330      330.10 24.50  
0106-1000 5531.74373      116.40 37.50  
0106-1000 5532.65076      127.90 36.20  
0106-1000 5532.66124     -292.60  8.80  
0106-1000 5532.67089      329.70 13.00  
0106-1000 5532.67802       32.40 16.70  
0106-1000 5532.68510     -362.40 13.00  
0106-1000 5532.69110     -146.40 16.70  
0106-1000 5532.69707      320.90 21.80  
0106-1000 5532.70401      200.70 18.70  
0106-1000 5532.70998     -297.80 28.90  
0106-1000 5532.71774     -132.50 22.70  
0106-1000 5532.72292      219.20 27.70  
0106-1000 5532.72909      366.80 26.20  
0106-1000 5533.63764     -365.20 15.00  
0106-1000 5533.64378       51.20 17.70  
0106-1000 5533.65060      384.80 21.00  
0106-1000 5533.65659        9.30 15.00  
0106-1000 5533.66333     -402.00 40.20  
0106-1000 5533.67095      109.90 11.60  
0108+4410 5861.764529     -85.90 17.61  
0108+4410 6270.574468     -61.47 17.75  
0108+4410 6270.582048     -49.26 13.86  
0108+4410 6270.588969     -59.16 16.48  
0108+4410 6270.595902     -41.65 21.20  
0108+4410 6270.604038     -71.92 16.96  
0108+4410 6270.610970     -66.76 17.45  
0108+4410 6270.617891     -61.49 19.63  
0108+4410 6270.626282     -34.30 22.63  
0108+4410 6270.633203     -42.79 19.73  
0108+4410 6270.640135     -39.81 15.95  
0108+4410 6270.648468     -66.18 16.53  
0108+4410 6270.655401     -44.64 20.07  
0108+4410 6270.662321     -40.67 29.78  
0108+4410 6270.670330     -47.89 17.35  
0108+4410 6270.677251     -85.62 20.70  
0108+4410 6270.684184     -38.65 19.89  
0108+4410 6270.692412     -36.45 17.44  
0108+4410 6270.699333     -55.69 16.39  
0108+4410 6270.706266     -30.78 13.49  
0108+4410 6539.887776     -97.05 10.20  
0108+4410 6539.895554    -113.51 14.73  
0108+4410 6539.903413    -115.35 12.35  
0108+4410 6539.911435     -85.07  9.79  
0108+4410 6539.919236     -96.60 11.07  
0108+4410 6539.927662     -95.00 10.05  
0108+4410 6539.935418     -89.00 13.29  
0108+4410 6539.943184     -98.51 10.12  
0108+4410 6539.951148     -81.86 10.90  
0108+4410 6539.959042     -89.82 12.25  
0108+4410 6539.966808    -102.28 11.44  
0108+4410 6539.974598     -93.53 12.92  
0108+4410 6539.982411     -75.89 12.51  
0108+4410 6539.990328    -101.90 15.39  
0108+4410 6539.998176     -94.93 10.46  
0108+4410 6540.006151     -94.33 16.98  
0108+4410 6924.817197     -81.14 13.03  
0108+4410 6924.825206    -101.48 12.34  
0108+4410 6924.832325    -104.23 13.34  
0112+1835 5509.670281     120.54 12.11  
0112+1835 5509.848908    -227.27  9.81  
0112+1835 5510.819089     127.97  9.83  
0112+1835 5510.868786    -127.95  5.35  
0112+1835 5511.638476    -402.40 12.93  
0112+1835 5511.641092    -403.03  9.65  
0112+1835 5511.643013    -411.85  7.70  
0112+1835 5511.658591    -323.35  5.43  
0112+1835 5511.677699    -111.73  7.93  
0112+1835 5511.692883      69.16  6.83  
0112+1835 5512.802974    -366.23  8.41  
0112+1835 5512.854442     -93.99  7.27  
0112+1835 5513.829467    -351.95  5.38  
0112+1835 5513.865496    -333.58  6.28  
0112+1835 5513.880993    -138.49  5.34  
0112+1835 5531.666151    -119.48  7.07  
0112+1835 5531.716981     123.02  4.13  
0112+1835 5531.767290    -391.51  5.19  
0124+3908 7728.701967     -27.65 25.98  
0124+3908 7728.706341     -42.58 20.53  
0124+3908 7728.710716     -25.67 26.43  
0124+3908 7729.649794     148.86 30.27  
0124+3908 7729.667976     136.39 43.20  
0124+3908 7746.699067       4.71 23.85  
0124+3908 7746.705259      19.03 38.33  
0124+3908 7746.710663      78.01 32.00  
0124+3908 8050.930153     -42.42 11.55  
0124+3908 8051.857819     -97.19 12.13  
0124+3908 8051.887495    -125.52 13.22  
0124+3908 8051.908548     -81.22 11.33  
0124+3908 8052.867671      58.19 13.67  
0124+3908 8052.904639      43.98 20.95  
0124+3908 8052.921364      29.93 15.04  
0124+3908 8052.926572      36.62 12.00  
0125+2017 6329.595091      30.93  7.75  
0125+2017 6329.612901      15.70  6.02  
0125+2017 6330.630689      41.85  5.15  
0125+2017 6331.595507      73.67  4.06  
0125+2017 7008.555545       0.26  8.04  
0125+2017 7008.576770      29.17  8.97  
0125+2017 7008.614255      -1.01  6.96  
0125+2017 7012.588614     152.86  4.47  
0125+2017 7012.655194     135.65  6.44  
0125+2017 7012.712908     117.25  4.55  
0125+2017 7012.772834     133.80 20.65  
0125+2017 7311.906110      93.16  4.81  
0125+2017 7311.908367      87.32  3.54  
0125+2017 7311.911296      90.29  3.86  
0125+2017 7311.913564      94.82  5.08  
0125+2017 7311.971366      68.21  3.23  
0125+2017 7336.566976      27.62  5.61  
0125+2017 7336.698140      49.08  5.85  
0125+2017 7336.817847      31.21  8.69  
0125+2017 7336.902936      61.94  8.01  
0125+2017 7337.765602     115.15 12.67  
0125+2017 7337.874672     111.18  9.12  
0130+5321 8010.933517    -244.65 15.34  
0130+5321 8011.947188    -239.57 13.37  
0130+5321 8016.835194      49.58 15.67  
0130+5321 8017.889499    -278.89 14.07  
0130+5321 8048.671018      42.06 11.11  
0130+5321 8048.790025    -320.26 14.53  
0130+5321 8048.847723     -98.65 17.69  
0130+5321 8048.884333     118.25 12.17  
0130+5321 8048.922227      -3.46 24.22  
0130+5321 8048.971383    -307.14 40.44  
0130+5321 8048.979925    -364.26 33.43  
0130+5321 8048.985608    -317.64 34.28  
0130+5321 8048.991325    -308.09 43.39  
0130+5321 8048.997217    -350.57 42.14  
0130+5321 8049.003664    -293.60 37.30  
0130+5321 8049.017136    -225.34 46.72  
0130+5321 8049.698572     -42.36 12.67  
0130+5321 8049.735505    -254.31 13.94  
0130+5321 8049.769372    -282.19 14.74  
0130+5321 8049.810657     -37.00 18.96  
0130+5321 8049.843563      93.22 22.25  
0130+5321 8049.887742     -42.35 15.06  
0130+5321 8049.928738    -282.62 21.12  
0130+5321 8049.961192    -289.02 18.03  
0130+5321 8077.599524    -278.90 15.50  
0130+5321 8077.634535    -193.34 13.16  
0130+5321 8077.673585      44.49 13.02  
0130+5321 8077.705367      86.76 24.12  
0130+5321 8077.744070     -80.71 17.17  
0130+5321 8077.785076    -296.62 15.76  
0130+5321 8077.838119    -137.18 26.93  
0130+5321 8078.628323      37.11 18.27  
0135+1445 6329.580561     -61.94 23.07  
0135+1445 6329.601647      54.45 23.44  
0135+1445 6329.619585      54.84 24.40  
0135+1445 6330.617951      37.53 20.96  
0135+1445 6330.627036       4.92 25.43  
0135+1445 6330.634315     -30.55 23.24  
0135+1445 6330.642417     -40.04 26.95  
0135+1445 6330.645611     -60.21 23.73  
0135+1445 6330.657380     -14.92 21.69  
0135+1445 6331.582618     -26.49 20.71  
0135+1445 6331.591737      29.94 21.47  
0135+1445 6331.599051      11.97 23.10  
0135+1445 6331.602130      48.88 18.03  
0135+1445 6331.609166      50.62 25.81  
0135+1445 6331.612268       3.70 19.18  
0135+1445 6331.638585     -87.38 22.30  
0147+0113 5862.865138       4.54 24.83  
0147+0113 5862.875878      99.36 29.85  
0147+0113 5863.847585    -180.02 21.68  
0147+0113 5863.874981    -134.12 19.56  
0147+0113 5864.832045    -252.91 16.84  
0147+0113 5865.792013     -49.96 18.24  
0147+0113 8037.908278     -95.91 22.93  
0147+0113 8037.923267    -177.51 27.92  
0147+0113 8037.938788     -85.31 53.30  
0147+0113 8050.860801    -222.52 20.59  
0147+0113 8050.874192    -156.16 17.43  
0147+0113 8050.886183    -195.17 14.83  
0147+0113 8050.900094    -148.73 22.03  
0147+0113 8051.683592     -97.80 17.78  
0147+0113 8052.883437     -73.76 22.71  
0147+0113 8432.735977    -246.13 30.77  
0147+0113 8461.658651     -46.53 15.67  
0147+0113 8461.760807       6.16 20.13  
0147+0113 8462.758286    -108.82 24.40  
0151+1812 8037.975364    -210.09 15.75  
0151+1812 8050.940147     188.58 12.38  
0151+1812 8052.896916     178.95 11.96  
0151+1812 8052.936499    -195.01 15.52  
0151+1812 8078.769523      49.50 11.33  
0151+1812 8078.780622     186.57  8.26  
0151+1812 8078.790529     240.67  8.72  
0151+1812 8432.753698    -158.31  9.03  
0151+1812 8432.797146     216.01  9.55  
0151+1812 8461.624626    -245.18 14.14  
0151+1812 8461.639208    -150.63 14.51  
0151+1812 8461.775564    -253.67 12.19  
0151+1812 8461.785668    -179.07 10.83  
0151+1812 8461.804694      20.23 11.85  
0151+1812 8461.819925     146.87 13.83  
0151+1812 8461.831290     252.18 12.93  
0151+1812 8461.841266     250.44  8.87  
0151+1812 8462.744106     211.49  8.52  
0151+1812 8462.785770    -220.42 13.34  
0152+0749 5511.682048    -126.68 11.17  
0152+0749 5511.696990    -181.72 14.56  
0152+0749 5511.713841    -216.55 10.28  
0152+0749 5512.808269      26.21  9.61  
0152+0749 5512.859726     151.06  8.54  
0152+0749 5513.813521     124.95  8.22  
0152+0749 5513.870822     127.32 11.52  
0152+0749 5513.886354      71.49 19.69  
0152+0749 5531.672706     -16.56  8.20  
0152+0749 5531.723397    -223.33  6.97  
0152+0749 5531.773440    -280.76  8.91  
0152+0749 5532.749209    -265.32  9.77  
0152+0749 5532.791139    -146.82  9.93  
0152+0749 5533.602682      14.28  5.55  
0152+0749 5533.698150    -280.93  5.63  
0152+0749 5533.767115    -125.02 13.05  
0202-1652 6924.854898    -138.07 10.98  
0202-1652 6924.859841    -150.90 11.17  
0202-1652 6924.864204    -152.29  8.94  
0202-1652 6924.869135    -153.02  9.52  
0202-1652 6924.875489    -147.02 10.18  
0202-1652 6924.880385    -155.40  7.07  
0202-1652 6924.884760    -146.62  9.55  
0202-1652 6924.889784    -145.31  9.08  
0202-1652 6924.894101    -163.28  7.98  
0202-1652 6924.899078    -167.88  9.05  
0202-1652 6924.903372    -140.32  9.25  
0202-1652 6924.908569    -145.58 10.55  
0202-1652 6924.912863    -137.36  8.53  
0202-1652 6924.917933    -144.32  7.52  
0202-1652 6924.922273    -145.60  9.15  
0202-1652 6924.928755    -134.72  6.58  
0202-1652 6924.933049    -126.35 11.56  
0202-1652 6924.938720    -140.03  9.18  
0202-1652 6924.943130    -127.41  7.42  
0202-1652 6924.948825    -127.04 12.23  
0202-1652 6939.7964      -141.98  6.87  
0202-1652 6939.7999      -138.62  7.25  
0202-1652 6939.8034      -144.52  5.33  
0202-1652 6939.8070      -126.54  5.41  
0202-1652 6939.8105      -147.01  5.25  
0202-1652 6939.8141      -142.04  5.68  
0202-1652 6946.793183    -134.97  7.86  
0202-1652 6946.797454    -140.87  8.77  
0202-1652 6946.801725    -141.91  9.41  
0212+2657 7311.979425    -277.39 12.64  
0212+2657 7336.691325    -259.87 13.27  
0212+2657 7336.844171      61.79 13.78  
0212+2657 7336.895721     115.31 14.18  
0212+2657 7336.922329      50.06 24.34  
0212+2657 7337.793786     179.67 38.75  
0212+2657 7337.885197    -126.03 44.81  
0212+2657 7359.667605     -74.17 38.54  
0212+2657 7692.820569    -269.43 16.03  
0212+2657 7692.892167    -111.67 18.08  
0212+2657 7692.929991     137.99 53.24  
0212+2657 7723.606247      19.21 38.03  
0212+2657 7723.738891    -331.03 21.90  
0212+2657 7723.865598    -136.53 36.45  
0212+2657 8461.734817     -47.10 13.89  
0212+2657 8461.857147      82.31 20.44  
0212+2657 8462.725718      54.73 17.35  
0217+5822 6630.838952     -18.40 18.43  
0217+5822 6982.784658     -61.63 20.36  
0217+5822 6982.791707     -80.13 18.27  
0217+5822 6982.798756     -94.48 18.57  
0217+5822 7311.861871     -83.39 24.57  
0217+5822 7311.868098     -91.34 21.48  
0217+5822 7311.874430     -93.18 23.94  
0217+5822 7311.881062     -38.50 34.30  
0217+5822 7311.887439     -53.04 28.92  
0217+5822 7333.834186     -63.21 19.27  
0217+5822 7333.842589     -87.52 20.95  
0217+5822 7333.850159     -65.59 19.21  
0217+5822 7333.857855     -46.54 19.73  
0217+5822 7337.774028     -75.00 23.68  
0217+5822 7337.783090     -33.43 37.29  
0217+5822 7337.794688     -39.72 41.59  
0217+5822 7337.806482     -68.18 34.42  
0217+5822 7337.817686    -134.31 41.55  
0217+5822 7337.828901     -57.15 22.46  
0217+5822 7337.842281    -105.47 23.55  
0243-0847 7044.656021      17.08 16.67  
0243-0847 7045.670429     -11.11 17.04  
0243-0847 7428.614480    -117.17  9.11  
0243-0847 7430.633352     -77.92 10.97  
0243-0847 7692.877415      77.32  9.86  
0243-0847 7723.786766     -16.34 10.55  
0243-0847 7723.799845     -21.03 13.74  
0243-0847 7723.815619      10.82  9.50  
0244-0349 7044.669106    -205.75 25.96  
0244-0349 7428.629092     -95.54 14.36  
0244-0349 7430.639624    -132.27 14.43  
0244-0349 7692.870075    -136.06 11.03  
0244-0349 7723.808055    -138.16 11.59  
0308+5140 6634.767258      19.15 13.58  
0308+5140 6716.638274    -145.62 19.91  
0308+5140 6716.648609    -132.27 22.55  
0308+5140 6716.658909    -154.37 22.82  
0308+5140 6716.669221    -134.44 26.40  
0308+5140 6946.810928       9.72 12.08  
0308+5140 6946.821461      20.84 16.06  
0308+5140 6946.831983      12.67 11.76  
0308+5140 6946.842504     -12.30 15.40  
0308+5140 6948.861410    -109.27 14.46  
0308+5140 6948.871931     -91.22 18.28  
0308+5140 6948.882452    -109.67 13.80  
0308+5140 6948.892985     -85.78 12.32  
0308+5140 6950.848503       4.97 14.28  
0308+5140 6950.859580      -2.13 13.22  
0308+5140 6950.871098     -32.10 18.91  
0308+5140 6950.882162       0.47 11.71  
0308+5140 6950.893679     -36.28 12.77  
0308+5140 6950.905022      -4.41 23.78  
0308+5140 6950.916076      -0.56 18.53  
0308+5140 6950.927431     -27.62 19.06  
0308+5140 6981.782761    -105.16 14.64  
0308+5140 6981.793282    -130.95 14.93  
0308+5140 6981.803803    -149.29 19.06  
0308+5140 6981.814324    -130.00 13.50  
0308+5140 6982.752416     -91.56 13.34  
0308+5140 6982.826305     -48.46 17.26  
0308+5140 6982.877485     -16.71 17.80  
0308+5140 6982.930807      -9.07 26.53  
0308+5140 7006.596235     -87.11 16.54  
0308+5140 7006.642715    -110.34 16.32  
0308+5140 7006.688049    -116.35 16.59  
0308+5140 7006.724691    -131.68 15.38  
0308+5140 7006.769215    -115.43 15.34  
0308+5140 7006.806992    -142.01 14.89  
0308+5140 7006.848483    -151.01 22.66  
0308+5140 7006.890068     -50.84 24.95  
0308+5140 7006.920344     -98.77 41.97  
0308+5140 7041.789968       8.43 33.07  
0308+5140 7043.635528     -74.12 13.18  
0321-0039 2937.917340      41.35  9.86  
0321-0039 7039.696460      34.77  8.04  
0321-0039 7040.695873      55.09 13.71  
0321-0039 7041.686698      77.75  7.47  
0321-0039 7042.662443      32.30 10.84  
0321-0039 7042.6686        40.76 17.82  
0321-0039 7043.6101        36.30 15.62  
0321-0039 7043.671507      57.78  7.66  
0321-0039 7045.6079       -13.33 17.71  
0345+1748 5100.937114     350.00  2.80  
0345+1748 5100.942508     329.50  3.20  
0345+1748 5100.950136     280.40  2.80  
0345+1748 5100.955842     246.00  2.60  
0345+1748 5100.961885     205.90  2.10  
0345+1748 5100.969501     148.00  3.70  
0345+1748 5100.974895     110.50  2.40  
0345+1748 5100.980289      71.70  3.50  
0345+1748 5100.987975      13.90  3.70  
0345+1748 5100.993369     -15.00  2.80  
0345+1748 5100.998763     -46.60  3.80  
0345+1748 5101.005962     -79.50  3.40  
0345+1748 5101.011345     -90.30  3.90  
0345+1748 5101.016739    -116.80  4.70  
0345+1748 5101.021345    -150.90  7.50  
0345+1748 5101.880303     336.50  3.40  
0345+1748 5101.932877      -6.20  2.50  
0345+1748 5101.938271     -47.50  4.20  
0345+1748 5101.943746     -79.00  2.70  
0345+1748 5101.951455    -113.00  2.70  
0345+1748 5101.956849    -124.90  2.90  
0345+1748 5101.962243    -136.40  3.10  
0345+1748 5101.969477    -153.30  3.00  
0345+1748 5101.980265    -134.90  3.80  
0345+1748 5101.985694    -127.70  2.40  
0345+1748 5101.992939    -113.90  3.00  
0345+1748 5101.998333     -92.40  4.70  
0345+1748 5102.003716     -60.20  2.90  
0345+1748 5102.00911      -18.40  2.70  
0345+1748 5102.014909       6.90  3.40  
0345+1748 5102.01874       44.10  4.80  
0345+1748 5102.022919      78.90  6.90  
0345+1748 5102.026403      99.50  7.00  
0345+1748 5102.928187    -116.30  3.60  
0345+1748 5102.933581    -101.40  3.00  
0345+1748 5102.938975     -74.10  2.40  
0345+1748 5102.946615     -40.60  3.00  
0345+1748 5102.952009      -9.40  2.70  
0345+1748 5102.957391      40.30  2.60  
0345+1748 5102.962785      71.40  4.50  
0345+1748 5102.970274     111.10  2.50  
0345+1748 5102.975656     148.40  4.00  
0345+1748 5102.98105      203.90  3.10  
0345+1748 5102.986444     247.00  2.90  
0345+1748 5102.993898     276.20  4.60  
0345+1748 5102.999292     300.10  2.90  
0345+1748 5103.004686     348.60  2.80  
0345+1748 5103.010069     368.60  2.40  
0345+1748 5103.015416     381.30  3.70  
0345+1748 5103.018484     390.10  4.80  
0345+1748 5103.021551     382.10  5.10  
0345+1748 5103.024618     410.60  5.70  
0421+0002 7012.724670     -41.42 10.49  
0421+0002 7012.733397     -57.43  6.88  
0421+0002 7012.748373     -82.89  9.29  
0421+0002 7012.764136     -81.30  9.78  
0421+0002 7012.840753    -103.63  6.41  
0421+0002 7042.642886     -60.70 15.59  
0421+0002 7042.690683     -31.15 16.43  
0421+0002 7042.847024      79.54 21.76  
0421+0002 7043.771443     -53.66 12.84  
0421+0002 7045.680909      44.65 19.58  
0421+0002 7337.931802      65.55  9.24  
0421+0002 7337.936293      71.26 11.49  
0421+0002 7337.950170      45.45 14.64  
0421+0002 7337.954673      60.81 11.97  
0421+0002 7337.965263      48.90  7.00  
0421+0002 7359.676620      35.78 10.22  
0421+0002 7427.595039      66.95  6.12  
0421+0002 7427.662949      42.75  9.11  
0421+0002 7427.742711     -33.59 13.92  
0421+0002 7428.590666     -83.32 12.18  
0421+0002 7428.647570     -76.57  8.36  
0421+0002 7428.752561       5.83 11.84  
0421+0002 7429.590054      46.62  5.87  
0421+0002 7429.668970      73.03  8.15  
0421+0002 7430.647156     -92.00 10.14  
0426-0058 6685.691523      32.54 27.21  
0426-0058 6686.625593      -2.99 18.72  
0426-0058 7337.941455      26.08  7.87  
0426-0058 7337.945958      31.83  8.10  
0426-0058 7337.959152      29.29  6.35  
0426-0058 7402.721066       3.42 25.90  
0426-0058 7405.757107      -9.01 20.54  
0426-0058 7427.589198      12.13  7.45  
0426-0058 7427.658636      10.72  6.70  
0426-0058 7427.748269      24.69  8.83  
0426-0058 7428.585809      17.23 12.05  
0426-0058 7428.642760      20.83  5.38  
0426-0058 7428.757576      40.79 11.31  
0426-0058 7429.585997      14.15  5.37  
0426-0058 7429.663062      25.29  6.25  
0426-0058 7429.666186      16.19  6.91  
0426-0058 7429.672563      21.84  6.76  
0426-0058 7429.675676       6.24  5.57  
0426-0058 7430.649778      16.83  8.99  
0441-0547 4509.589597     -30.10 23.90  
0441-0547 4509.609023      -5.40 21.70  
0441-0547 4509.628465      -0.80 20.60  
0441-0547 4509.652242      18.80 21.30  
0441-0547 4520.594842     -66.20 21.50  
0441-0547 4520.614140     -50.30 21.20  
0441-0547 4520.633415     -65.50 20.00  
0441-0547 4521.611835     103.50 21.10  
0441-0547 4521.629467     137.20 23.30  
0441-0547 8037.994106     164.46 51.16  
0441-0547 8052.945022    -196.77  9.98  
0441-0547 8052.950242    -207.72 10.99  
0441-0547 8195.524295    -215.24 18.67  
0441-0547 8196.494990      56.47 14.75  
0441-0547 8197.497349     -98.24  7.90  
0528-0622 5859.951798      51.61 13.81  
0528-0622 6244.879651      95.52 10.14  
0528-0622 6244.885624      51.71 16.07  
0528-0622 6244.892360      80.93 14.06  
0528-0622 6244.898391      35.37 15.36  
0528-0622 6244.904560      55.99 13.26  
0528-0622 6244.910555      53.31 15.75  
0528-0622 6244.917130      75.23 19.60  
0528-0622 6244.923241      56.55 13.91  
0528-0622 6244.929306      81.04 17.33  
0528-0622 6244.935267      80.89 13.87  
0528-0622 6244.941263      45.08 17.19  
0528-0622 6244.947397      61.43 12.36  
0528-0622 6244.953266      79.89 13.45  
0528-0622 6244.959226      62.95 15.85  
0528-0622 6244.965315      59.13 11.44  
0528-0622 6244.971426      81.49 10.99  
0528-0622 6244.977271      88.97 11.82  
0528-0622 6244.983278      76.40 10.73  
0528-0622 6244.989251      64.92 12.38  
0528-0622 6244.995223      86.04  9.26  
0528-0622 6245.001207      79.03 11.70  
0528-0622 6245.007365      81.13 14.26  
0542+8409 5509.755324    -111.18 11.67  
0542+8409 5621.594213    -121.59 14.09  
0542+8409 5621.609235    -110.02 10.83  
0542+8409 5622.612429    -103.45  8.27  
0542+8409 5864.025567     -94.18  7.41  
0651+2844 5862.944455    -157.09 56.28  
0651+2844 5862.948461     377.55 31.14  
0651+2844 5862.949626    -123.91 33.43  
0651+2844 5862.950790    -499.06 32.63  
0651+2844 5862.951955    -582.85 26.50  
0651+2844 5862.953119    -314.10 26.27  
0651+2844 5862.954283     124.76 20.98  
0651+2844 5862.955448     474.22 28.03  
0651+2844 5862.956613     506.80 27.30  
0651+2844 5862.957777     189.82 32.63  
0651+2844 5862.958942    -380.79 32.82  
0651+2844 5862.960107    -577.45 44.98  
0651+2844 5862.961272    -489.97 29.61  
0651+2844 5862.962437    -190.77 34.67  
0651+2844 5862.963601     355.60 36.49  
0651+2844 5862.966527     289.81 25.99  
0651+2844 5862.967692    -302.83 40.15  
0651+2844 5862.968863    -551.23 32.99  
0651+2844 5862.970028    -518.50 24.62  
0651+2844 5862.971192    -155.21 30.69  
0651+2844 5862.972357     286.76 32.37  
0651+2844 5862.973521     513.53 28.96  
0651+2844 5862.974687     433.75 36.75  
0651+2844 5862.975852      17.45 30.95  
0651+2844 5866.944010    -126.00 29.28  
0651+2844 5866.945173    -553.23 29.93  
0651+2844 5866.946337    -588.51 32.62  
0651+2844 5866.947501    -222.80 34.22  
0651+2844 5866.948666     226.11 36.79  
0651+2844 5866.949829     550.96 27.70  
0651+2844 5866.950993     464.63 31.58  
0651+2844 5866.952157     178.35 30.41  
0651+2844 5866.953321    -393.45 31.81  
0651+2844 5866.954485    -599.00 32.93  
0651+2844 5866.955650    -481.89 32.19  
0651+2844 5866.956814     -93.87 31.39  
0651+2844 5866.957978     427.44 21.66  
0651+2844 5866.960809     301.91 36.19  
0651+2844 5866.961975    -238.96 22.67  
0651+2844 5866.963143    -599.26 30.67  
0651+2844 5866.964314    -559.53 26.60  
0651+2844 5866.965479    -109.09 32.70  
0651+2844 5866.966643     333.71 44.70  
0651+2844 5866.967807     666.23 33.61  
0651+2844 5866.968971     502.30 37.21  
0651+2844 5866.970135     109.02 31.44  
0651+2844 5866.971298    -387.45 38.49  
0651+2844 5866.972463    -598.30 27.76  
0651+2844 5866.973627    -408.27 34.79  
0651+2844 5866.974792      62.60 32.09  
0651+2844 5866.976036     479.95 27.73  
0651+2844 5866.977201     602.39 31.48  
0651+2844 5866.978365     308.03 29.42  
0651+2844 6039.643323     527.94 37.55  
0651+2844 6039.644584     696.98 40.05  
0651+2844 6039.645799     296.87 33.16  
0651+2844 6039.647003    -162.56 42.50  
0651+2844 6039.648207    -596.22 31.77  
0651+2844 6039.649433    -439.15 41.46  
0651+2844 6039.650637     -86.74 30.10  
0651+2844 6039.651841     340.86 36.27  
0651+2844 6039.653067     605.22 36.37  
0651+2844 6039.654271     498.17 38.27  
0651+2844 6039.655498     -81.70 31.32  
0651+2844 6039.656678    -588.47 33.55  
0651+2844 6039.657905    -568.45 29.46  
0651+2844 6039.659108    -230.97 24.82  
0651+2844 6039.660312     221.57 41.84  
0651+2844 6039.661539     555.45 43.97  
0651+2844 6039.662742     630.95 32.90  
0651+2844 6039.663946      30.86 33.98  
0651+2844 6039.665173    -409.76 41.10  
0651+2844 6039.666376    -590.04 29.94  
0651+2844 6039.667580    -330.97 26.13  
0651+2844 6039.668807     112.34 33.18  
0651+2844 6039.670010     455.02 25.98  
0651+2844 6039.671214     578.68 27.68  
0651+2844 6039.672417     264.83 44.44  
0656+1639 7043.785407      58.84 14.14  
0656+1639 7337.974030      51.43  8.22  
0656+1639 7338.032703      62.53  7.20  
0656+1639 7427.760995      61.65 10.10  
0656+1639 7427.839706      61.11 14.74  
0656+1639 7428.766966      77.47  7.73  
0656+1639 7430.657337      75.83  8.08  
0716+3613 7043.812686     -14.79 14.76  
0716+3613 7336.946384      -7.85  6.45  
0716+3613 7337.032144     -15.82  4.54  
0716+3613 7427.691299       5.25  6.60  
0716+3613 7427.845944       1.11  7.24  
0716+3613 7428.683872       4.51  5.71  
0716+3613 7430.679524      -4.61  6.65  
0726+3317 5861.880908      37.56 26.41  
0726+3317 6243.876545      -6.22 16.33  
0726+3317 6243.890238      31.71 18.07  
0726+3317 6243.903526      28.19 13.38  
0726+3317 6243.916456      11.11 15.88  
0726+3317 6243.929420      50.31 19.08  
0726+3317 6243.942696      44.71 16.43  
0726+3317 6243.955683      37.40 16.75  
0726+3317 6243.969099      34.32 18.45  
0726+3317 6243.982121      26.28 13.55  
0726+3317 6243.995143      51.07 16.21  
0726+3317 6598.892789      18.22 15.53  
0726+3317 6598.906112      17.08 17.21  
0726+3317 6598.919632      37.90 18.76  
0726+3317 6598.933117      18.85 16.74  
0726+3317 6598.946602      27.32 18.18  
0726+3317 6598.960052      22.45 19.50  
0726+3317 6598.974058      59.94 21.03  
0726+3317 6598.987566      37.83 14.65  
0726+3317 6599.001399      36.94 21.48  
0726+3317 6599.014884      34.92 15.36  
0726+3317 6660.913369      45.21 15.34  
0726+3317 6660.927895      22.45 13.22  
0726+3317 6660.942432      26.02 20.04  
0726+3317 6713.777639      12.74 18.93  
0726+3317 6713.790833       8.29 17.96  
0726+3317 6713.803980      46.50 15.05  
0726+3317 6716.689715       7.28 23.82  
0726+3317 6716.704193      39.54 19.37  
0730+1703 5276.61626      181.30 19.70  
0730+1703 5276.62942      170.60 20.00  
0730+1703 5276.64002      222.10 12.50  
0730+1703 5276.71921      247.50 41.10  
0730+1703 5276.73155      229.00 37.70  
0730+1703 5276.74215      196.90 25.60  
0730+1703 5277.70070       19.20 40.20  
0730+1703 5277.70785        6.50 32.30  
0730+1703 5277.71731      -76.70 32.50  
0730+1703 5277.72444       32.70 34.20  
0730+1703 5277.73157       55.50 56.10  
0730+1703 5277.74074      -38.20 25.00  
0730+1703 5277.74787       -0.70 22.10  
0730+1703 5277.75503      -21.90 28.70  
0730+1703 5511.90070      197.50 14.40  
0730+1703 5512.90032      -36.20 16.80  
0730+1703 5531.84848       77.10 31.40  
0730+1703 5532.03716      205.20 27.10  
0730+1703 5532.85434      189.40 17.30  
0730+1703 5532.90336      143.70 21.90  
0730+1703 5533.85381      -82.80 32.80  
0730+1703 5533.88356       34.20 21.00  
0730+1703 5863.92955      228.20 18.30  
0730+1703 5864.92766        1.70 19.40  
0730+1703 5865.92156      244.40 20.10  
0730+1703 5866.98989       33.80 15.10  
0730+1703 8051.914827      31.50 10.10  
0730+1703 8052.012812      15.66 12.29  
0730+1703 8052.958158     222.91 12.35  
0745+1949 5505.928629      45.71 10.01  
0745+1949 5859.998990     179.79 12.10  
0745+1949 5860.012822     171.39 11.55  
0745+1949 5865.024310       4.32  7.51  
0745+1949 5976.703853      66.59 14.48  
0745+1949 5976.741246     -39.88 12.53  
0745+1949 5976.790549     204.70 15.82  
0745+1949 5978.718585     103.52  9.51  
0745+1949 5978.754925     -49.14 11.12  
0745+1949 5978.791115     114.35 11.53  
0745+1949 6008.770246     -16.54 14.83  
0745+1949 6008.807788     162.22 19.68  
0745+1949 6009.620758     129.51 14.65  
0745+1949 6009.658613     -53.00 12.04  
0745+1949 6009.696249      83.03 16.32  
0745+1949 6041.619121     123.39  8.18  
0745+1949 6041.630983     172.49  7.24  
0745+1949 6070.633566     195.29  7.98  
0745+1949 6070.636089     168.24  7.14  
0745+1949 6070.638635     204.79  7.65  
0745+1949 6070.641147     180.51  6.29  
0745+1949 6070.643693     183.85  6.34  
0745+1949 6070.647940     171.74  6.49  
0745+1949 6070.650486     159.72  7.07  
0745+1949 6070.653009     149.74  5.80  
0745+1949 6070.655532     140.72  6.63  
0745+1949 6364.683912     163.73 10.58  
0745+1949 6364.695983      89.39 11.51  
0745+1949 6364.708077      10.17 14.23  
0745+1949 6364.720124     -34.50 10.89  
0745+1949 6364.732230      10.11 11.52  
0745+1949 6364.744347      82.80 12.14  
0745+1949 6364.756406     138.39 11.35  
0745+1949 6364.768523     183.15 14.41  
0745+1949 6364.780594     211.18 11.58  
0745+1949 6364.792641     170.98 12.54  
0745+1949 6420.634322     238.24 30.25  
0745+1949 6420.672709      75.01 32.06  
0745+1949 6420.687199     -38.85 32.63  
0746+3922 5505.947330      -4.55  9.43  
0746+3922 5861.925670       3.16 13.12  
0746+3922 5861.940949      -7.09 16.28  
0746+3922 7309.917727     -11.46 14.48  
0746+3922 7311.897336     -25.55 24.72  
0746+3922 7311.914166     -28.39 13.95  
0746+3922 7311.930846     -36.60 13.84  
0746+3922 7311.947757     -39.38 14.68  
0746+3922 7337.871009      -5.98 14.42  
0746+3922 7337.893754     -38.20 24.58  
0746+3922 7337.915434      -8.77 22.25  
0746+3922 7397.759968     -22.50 45.48  
0746+3922 7397.827399     -25.63 23.36  
0746+3922 7397.894749     -14.55 19.60  
0747+4554 7336.949516      64.11  5.20  
0747+4554 7337.022786      60.35  5.05  
0747+4554 7427.696022      84.46  8.43  
0747+4554 7427.859036      87.48  8.18  
0747+4554 7428.695398      99.08  7.05  
0747+4554 7430.691555      73.15  7.84  
0750+4004 7336.962809     -20.97  4.66  
0750+4004 7337.017686     -37.19  7.11  
0750+4004 7427.717586     -12.25  6.72  
0750+4004 7427.852464     -31.56  7.02  
0750+4004 7428.690043     -28.87  6.38  
0750+4004 7430.698318     -65.30  7.26  
0750+4004 7430.822398     -66.68  8.12  
0750+4004 7430.911873     -53.74  7.40  
0750+4004 7692.017453     -81.91  7.51  
0750+4004 7692.939261     -88.11  7.28  
0750+4004 7692.972088     -94.17  6.29  
0750+4004 7723.878724     -72.68  4.60  
0750+4004 7724.035412     -53.29  9.01  
0750+4004 7724.993829     -89.52  6.66  
0751-0141 5623.637103     375.12 19.55  
0751-0141 5623.646663      94.86 17.86  
0751-0141 5623.658468    -274.27  6.02  
0751-0141 5623.661246    -337.83  5.18  
0751-0141 5623.663236    -351.76  5.08  
0751-0141 5623.665180    -365.47  3.65  
0751-0141 5623.694831     314.77  4.87  
0751-0141 5623.696938     357.75  4.59  
0751-0141 5623.699692     411.57  4.87  
0751-0141 5623.701637     455.14  5.69  
0751-0141 5623.703581     481.85  7.10  
0751-0141 5623.705548     497.25  9.79  
0751-0141 5623.707493     490.51  6.07  
0751-0141 5623.717423     377.55 12.93  
0751-0141 5623.720223     318.76 14.70  
0751-0141 5623.758578    -215.65  9.68  
0751-0141 5623.761552    -113.96  6.38  
0751-0141 5674.627210    -346.99 17.37  
0751-0141 5674.629155    -351.88 14.94  
0751-0141 5675.620291     216.58 11.67  
0751-0141 5675.622235     274.59 14.06  
0751-0141 6036.627485     -97.61 10.08  
0751-0141 6036.629846      -1.97  9.47  
0751-0141 6036.651291     491.09  7.60  
0751-0141 6036.653987     491.32  8.74  
0751-0141 6036.675883     -70.73 14.90  
0751-0141 6036.678591    -148.59  8.74  
0751-0141 6036.695662    -349.54  8.44  
0751-0141 6036.698694    -326.44  9.52  
0751-0141 6041.627989     200.73  8.27  
0751-0141 6041.641980    -224.70  9.00  
0751-0141 6242.948703     -84.92  9.93  
0751-0141 6242.973428    -267.42  5.76  
0751-0141 6242.995328     412.66  7.58  
0751-0141 6243.903219     108.20  8.18  
0751-0141 6243.944948      76.07  9.19  
0751-0141 6244.034353     374.71  6.71  
0751-0141 6329.673475     212.98  7.02  
0751-0141 6329.769919    -298.81  6.65  
0751-0141 6331.650862     413.27  7.94  
0754+2544 4822.755757      80.78 23.87  
0754+2544 5621.772692     -37.58 39.26  
0754+2544 5621.811706      45.97 17.79  
0754+2544 6243.911710     -51.84 27.05  
0754+2544 6244.004299     -13.32 25.06  
0754+2544 6244.900225     -45.42 27.72  
0754+2544 6244.975509     -28.44 20.01  
0754+2544 6245.037679      32.90 17.73  
0754+2544 6329.649798      -0.47 16.38  
0754+2544 6329.694831      -8.92 12.15  
0754+2544 6329.751542     -43.95 13.34  
0754+2544 7105.649326      -5.69 19.99  
0754+2544 7105.656721      16.05 18.65  
0754+2544 7105.663168     -10.88 17.61  
0754+2544 7105.670459      56.88 20.57  
0754+2544 7105.676893     -50.46 15.54  
0754+2544 7105.684427     -14.08 18.55  
0755+4800 3730.902003      47.04 21.10  
0755+4800 5569.719770     228.97 21.89  
0755+4800 5569.730870     233.54 23.65  
0755+4800 5569.780048     246.61 25.55  
0755+4800 5569.810442     259.07 19.72  
0755+4800 5569.841333     159.76 26.06  
0755+4800 5570.743387      37.91 19.66  
0755+4800 5570.754544      85.70 14.95  
0755+4800 5570.803630     183.60 17.10  
0755+4800 5570.833618     233.36 12.21  
0755+4800 5570.863711     198.96 12.51  
0755+4800 5571.790555       2.44 17.96  
0755+4800 5976.715625     206.26 27.72  
0755+4800 5976.752359     178.31 26.65  
0755+4800 5976.801558     202.79 32.24  
0755+4800 6008.744547    -187.31 46.85  
0755+4800 6008.781859    -114.73 32.58  
0755+4800 6008.819494     -21.61 31.12  
0755+4800 6009.633431      98.02 29.96  
0755+4800 6009.669979      65.10 31.13  
0755+4800 6009.707858     -79.96 30.91  
0755+4800 6036.614037    -111.43 15.62  
0755+4800 6036.619453    -128.15 12.86  
0755+4800 6036.734524     132.64 16.54  
0755+4800 6036.759360     141.79 17.46  
0755+4800 6039.617860     223.82 11.85  
0755+4906 5150.867780     412.94 20.77  
0755+4906 5267.639886     422.83 12.32  
0755+4906 5267.654862      57.57  9.76  
0755+4906 5267.668518    -398.31 19.18  
0755+4906 5268.675038    -332.85 23.00  
0755+4906 5268.685061    -459.49 36.58  
0755+4906 5268.703821     237.88 25.83  
0755+4906 5268.713913     403.96 24.87  
0755+4906 5269.617361    -330.61 19.24  
0755+4906 5269.628715    -374.49 27.19  
0755+4906 5269.661999     384.83 26.00  
0755+4906 5269.674290     -61.16 24.82  
0755+4906 5276.680582    -439.50 39.31  
0755+4906 5276.693521    -309.43 27.78  
0755+4906 5276.704122     120.95 23.72  
0755+4906 8051.944936     395.05 12.15  
0755+4906 8051.958641     -26.27 12.63  
0755+4906 8051.970633    -383.04 13.02  
0755+4906 8051.983944    -259.94 11.95  
0755+4906 8052.972247    -155.07 12.36  
0755+4906 8053.002956     136.75 25.29  
0756+6704 5505.974622    -191.28 10.82  
0756+6704 5863.973381      77.88 11.76  
0756+6704 5863.984597      57.64 13.79  
0756+6704 5867.031022      90.13  4.55  
0756+6704 5976.725854    -252.58 16.41  
0756+6704 5976.774764    -173.66 22.02  
0756+6704 5976.812737     -93.99 19.72  
0756+6704 5978.739782      27.00 13.14  
0756+6704 5978.776227      77.90 17.00  
0756+6704 5978.812510      86.52 20.10  
0756+6704 6008.755613    -265.00 18.33  
0756+6704 6008.793469    -298.83 19.39  
0756+6704 6008.830018    -280.05 33.68  
0756+6704 6009.644164      60.48 12.57  
0756+6704 6009.681418      78.18 11.32  
0756+6704 6009.718615      81.23 29.09  
0756+6704 6036.616798    -301.51  5.56  
0756+6704 6036.621774    -286.57  5.76  
0756+6704 6036.736940    -106.66  6.56  
0756+6704 6039.614500    -274.69  6.85  
0756+6704 6067.670346     -23.21 20.93  
0756+6704 6068.687193    -321.58 33.86  
0756+6704 6604.901088    -243.74 21.22  
0756+6704 6604.912929    -272.00 11.75  
0756+6704 6604.924851    -276.13 11.05  
0756+6704 6604.936634    -284.26 12.11  
0756+6704 6604.948881    -296.20 13.06  
0756+6704 6604.961821    -300.24 12.44  
0756+6704 6604.973801    -321.69 15.41  
0756+6704 6604.985665    -301.52 14.12  
0756+6704 6604.997541    -293.72 12.80  
0756+6704 6605.009451    -284.69 17.40  
0756+6704 6605.021350    -262.66 11.25  
0756+6704 6686.763881      95.51 28.05  
0756+6704 6686.775848      97.45 14.37  
0756+6704 6686.787885     100.70 10.52  
0756+6704 6686.799945      97.28  8.51  
0756+6704 6713.816927    -172.98 32.76  
0756+6704 6713.831059    -134.56 27.74  
0756+6704 6713.845711    -104.30 37.46  
0756+6704 6716.736129    -298.62 31.99  
0758+4754 7344.937318      52.48 14.99  
0758+4754 7344.951115      59.39 11.47  
0758+4754 7344.963778      50.67  9.33  
0758+4754 7344.976603      42.76  6.76  
0758+4754 7370.936626      45.98  7.35  
0758+4754 7370.949138      37.32  9.14  
0758+4754 7370.961593      54.09  8.39  
0758+4754 7370.974093      30.71 11.19  
0758+4754 7371.859178      53.18 10.91  
0758+4754 7371.871667      45.43 13.08  
0758+4754 7371.884202      57.53 10.84  
0758+4754 7371.897235      52.94  9.64  
0758+4754 7397.776258      72.71 21.95  
0758+4754 7397.844210      64.51 20.52  
0758+4754 7397.911085      67.26 14.95  
0758+4754 7397.979048      -2.05 38.80  
0800+0550 6776.708710      78.90  8.64  
0800+0550 6776.718721      62.44  9.28  
0800+0550 6776.728628      59.44 11.58  
0800+0550 7154.645692      63.32  8.48  
0800+0550 7154.653966      64.70  7.83  
0800+0550 7154.662334      58.87  8.16  
0800+0550 7154.670632      74.55  7.14  
0800+0550 7160.632363      64.22 10.08  
0800+0550 7160.640777      64.12  9.62  
0800+0550 7160.649225      74.38  8.02  
0800+0550 7160.657558      82.52  9.71  
0800+0550 7309.963368      67.95 14.70  
0800+0550 7309.972293      53.14 11.12  
0800+0550 7309.981206      81.37 14.59  
0800+0550 7309.990142      76.69 15.58  
0800+0550 7309.999112      59.83 13.81  
0800+0550 7310.008141      85.42 14.48  
0800+0550 7310.017054      85.43 17.90  
0800+0550 7370.891847      51.21  9.54  
0800+0550 7370.900227      55.40 10.09  
0800+0550 7370.908550      53.37  9.14  
0800+0550 7370.916837      55.23  8.97  
0800+0550 7370.925148      63.80  7.63  
0800+0550 7371.908598      66.01  8.16  
0800+0550 7371.917036      59.93  7.82  
0800+0550 7371.925347      63.20  9.22  
0800+0550 7371.933762      54.07  8.08  
0800+0550 7371.942304      63.57  8.33  
0800+0550 7397.789026      86.00 10.23  
0800+0550 7397.856875      58.34 10.33  
0800+0550 7397.924040      56.54  9.45  
0800+0550 7397.991912      99.04 29.58  
0800+0550 7400.792166      65.47  6.75  
0800+0550 7400.920709      59.92  8.26  
0800+0550 7401.820216      52.84  7.63  
0800+0550 7401.880622      55.42 13.17  
0800+0550 7401.939222      47.61 15.35  
0802+4332 7336.952876      29.89  3.43  
0802+4332 7337.026713      41.01  3.33  
0802+4332 7397.803478      16.19 10.82  
0802+4332 7397.870805      31.73 10.27  
0802+4332 7397.938189      44.39 10.95  
0802+4332 7398.009151      47.97 10.94  
0802+4332 7399.730965     -23.03 13.95  
0802+4332 7399.749183     -12.51 15.16  
0802+4332 7399.767250      -1.52 11.21  
0802+4332 7399.785711      -9.94 11.96  
0802+4332 7427.700714      29.67  5.01  
0802+4332 7427.863485      53.72  5.21  
0802+4332 7428.699273      46.46  5.68  
0802+4332 7430.689326      49.95  4.40  
0802+4332 7397.803478      16.19  4.82  
0802+4332 7397.870805      31.73  6.27  
0802+4332 7397.938189      44.39  3.95  
0802+4332 7398.009151      47.97  5.94  
0802+4332 7399.730965     -23.03 13.95  
0802+4332 7399.749183     -12.51 15.16  
0802+4332 7399.767250      -1.52 11.21  
0802+4332 7399.785711      -9.94 11.96  
0802+4332 7423.649013     -54.79 33.43  
0802+4332 7423.810280     -48.75 14.34  
0802+4332 7423.889201     -59.52 11.81  
0802+4332 7425.934042      46.32 20.44  
0802+4332 7428.758576     -35.30 10.38  
0802+4332 7428.889902     -14.83  5.73  
0802-0955 5623.724896    -167.90 23.10  
0802-0955 5623.766734    -162.50 11.90  
0802-0955 5863.016504     205.30 16.90  
0802-0955 5863.020845     213.20 14.60  
0802-0955 5863.935449       5.20 16.90  
0802-0955 5863.978428      54.60 16.90  
0802-0955 5864.934032     -87.50 13.80  
0802-0955 5864.964532    -140.80 18.20  
0802-0955 5865.010138    -104.80 15.30  
0802-0955 5865.929789     -80.20 10.20  
0802-0955 5865.953113     -98.90 10.70  
0802-0955 5865.980291    -164.20  9.30  
0802-0955 5866.921252      75.60 14.00  
0802-0955 5866.980077     -11.60 14.60  
0802-0955 5867.019224     -20.30 10.50  
0802-0955 6036.634005    -111.20 17.30  
0802-0955 6036.646967    -168.70 12.90  
0802-0955 6037.657552     -96.70 19.80  
0802-0955 6037.683753    -112.40 21.40  
0802-0955 6039.628981     226.70 17.30  
0803+3830 7012.816850      37.14  6.21  
0803+3830 7106.610120      24.91  6.85  
0803+3830 7106.613615      35.50 10.14  
0803+3830 7109.614089      24.83  7.48  
0803+3830 7427.724761      77.10 10.41  
0803+3830 7428.716342     103.34 13.03  
0803+3830 7429.700653      63.25  7.45  
0803+3830 7429.891617      74.85  7.19  
0803+3830 7430.682891      75.03  9.16  
0803+3830 7430.825824      65.02  7.71  
0803+4157 7336.957038      25.06  4.88  
0803+4157 7337.011626      42.47  6.59  
0803+4157 7427.705695      97.56  8.47  
0803+4157 7427.869809      40.16 10.32  
0803+4157 7428.704601     114.34  6.00  
0803+4157 7429.704872      10.90  8.78  
0803+4157 7429.896148      68.13  4.87  
0803+4157 7430.686635      14.15  6.17  
0803+4157 7430.702167      -1.81  6.58  
0803+4157 7430.818944     -11.74  6.49  
0803+4157 7430.908234       9.63  5.60  
0803+4157 7692.021534      46.92 10.24  
0805+4243 7012.827669     -29.51  3.87  
0805+4243 7106.603984     -29.45  6.25  
0805+4243 7106.606981     -32.71  5.72  
0805+4243 7109.609579     -26.23  4.88  
0805+4243 7427.711546     -10.64  7.97  
0805+4243 7428.710106      20.79  7.76  
0805+4243 7430.694745      -0.49  7.10  
0805+4243 7430.905072       1.70  5.45  
0806-0905 6720.666463     115.74  7.47  
0806-0905 6720.674506      94.73  8.19  
0806-0905 6720.717328      72.81 19.47  
0806-0905 7012.880921     110.51  6.54  
0806-0905 7012.888977     127.28  8.09  
0806-0905 7043.852565     111.95 16.70  
0806-0905 7045.842962      89.20 26.20  
0806-0905 7107.610996     115.98 11.92  
0806-0905 7107.616968     103.70 10.09  
0806-0905 7107.650808      99.28  7.63  
0806-0905 7107.730663     130.70  8.11  
0806-0905 7108.615111     109.02  5.87  
0806-0905 7108.627321     105.71 11.76  
0806-0905 7108.658384     119.97  8.48  
0806-0905 7108.689793      99.19  6.74  
0811+0225 4092.786489     -55.52  5.47  
0811+0225 6036.640012      -8.90 10.77  
0811+0225 6036.703479     -84.99 14.82  
0811+0225 6037.644374    -140.60 10.81  
0811+0225 6037.663145    -147.20  8.32  
0811+0225 6037.698906     -81.22 18.12  
0811+0225 6038.689854     153.48  8.92  
0811+0225 6038.709355     175.38  7.59  
0811+0225 6041.636961     -59.56 32.88  
0811+0225 6041.666102     -82.39 10.00  
0811+0225 6242.923337      46.97 13.49  
0811+0225 6242.955782      -1.40 17.53  
0811+0225 6243.003194    -105.29 18.78  
0811+0225 6243.896482    -128.76 10.96  
0811+0225 6243.950503    -126.15  9.10  
0811+0225 6244.028832     -96.74  7.69  
0811+0225 6244.891620     -26.16  6.84  
0811+0225 6329.668822     161.66 10.06  
0811+0225 6329.775405     296.75  5.37  
0811+0225 6329.795752     273.71  8.42  
0811+0225 6329.840438     298.58  7.22  
0811+0225 6330.784284     171.61 11.33  
0811+0225 6331.656683      99.97  9.23  
0811+0225 6333.858942     261.82  6.40  
0811-0216 6720.686985     -23.19  8.78  
0811-0216 6720.702250     -15.51 16.27  
0811-0216 7042.825881     -86.05 25.69  
0811-0216 7043.838460      11.65 25.44  
0811-0216 7043.864317      72.84 31.21  
0811-0216 7044.863179      47.82 19.37  
0811-0216 7045.855014     -29.25 27.97  
0811-0216 7337.985361      77.61 15.23  
0811-0216 7402.7878       119.41 24.44  
0811-0216 7428.663488     -62.01 10.85  
0811-0216 7428.776368     -43.28 10.01  
0811-0216 7429.686149      37.56  7.08  
0811-0216 7429.877556     -21.72 11.78  
0811-0216 7430.664122     106.51  8.81  
0811-0216 7430.741099      98.41 11.23  
0811-0216 7430.843608      84.24  8.99  
0815+2309 5623.630172     -68.30  9.30  
0815+2309 5674.675905     -36.20  6.30  
0815+2309 5674.683034     -41.30  7.60  
0815+2309 5674.690047     -51.50 12.80  
0815+2309 5674.694398     -42.80 10.00  
0815+2309 5674.698796     -70.40 11.40  
0815+2309 5675.627304      68.30  7.20  
0815+2309 5689.641245      17.80  6.50  
0815+2309 5689.669483     -16.40 14.00  
0815+2309 5864.939037    -179.40  9.70  
0815+2309 5865.936312    -141.90  7.80  
0815+2309 5865.997718    -177.70  5.40  
0815+2309 5866.926850     -71.00  6.10  
0815+2309 5867.006082    -124.00  5.30  
0815+2309 6036.731706    -187.70 11.00  
0815+2309 6037.635691    -106.40  8.30  
0815+2309 6037.703763    -115.20  8.80  
0815+2309 6038.640129     -60.00  8.20  
0815+2309 6038.715978    -126.00  9.00  
0815+2309 6039.622972       1.90 11.50  
0815+2309 6041.623539      80.50  8.90  
0818+3536 5151.924119     -70.50 16.31  
0818+3536 5267.686783     -20.26 15.13  
0818+3536 5267.703298     -25.01 20.14  
0818+3536 5267.718598      20.30 14.06  
0818+3536 5268.662172    -187.93 14.96  
0818+3536 5268.798134       5.59 12.97  
0818+3536 5269.648138    -326.56 21.03  
0818+3536 5270.749626    -241.89 20.21  
0818+3536 5276.658219     -68.93 30.40  
0818+3536 5276.802073    -255.65 19.66  
0818+3536 5277.689765    -285.95 55.38  
0818+3536 5277.807903    -125.88 26.69  
0818+3536 8050.959487    -281.99 17.64  
0818+3536 8050.974743    -324.82 15.92  
0818+3536 8051.000914    -375.16 14.43  
0818+3536 8051.929047    -303.13 14.93  
0818+3536 8051.997433      -0.90 25.75  
0818+3536 8052.986788    -319.65 14.14  
0822+2753 4732.99047     -303.40 11.90  
0822+2753 4733.00223     -312.40 13.50  
0822+2753 4733.97631     -295.70 13.40  
0822+2753 4733.99015     -238.00 14.10  
0822+2753 4917.61018      216.20 10.80  
0822+2753 4922.62095     -291.80  4.50  
0822+2753 4922.68488       99.50  4.80  
0822+2753 4922.75956       97.10  7.60  
0822+2753 4922.79519     -121.50  7.80  
0822+2753 4923.62620     -148.00  5.30  
0822+2753 4923.66669      128.60  6.40  
0822+2753 4923.70522      223.90  7.30  
0822+2753 4923.76270      -60.80  5.90  
0822+2753 4924.62160      -37.10  8.30  
0822+3048 7430.730760     349.10 21.83  
0822+3048 7430.885094    -237.80 24.99  
0822+3048 7691.933289     393.50 15.25  
0822+3048 7691.950478    -150.40 18.74  
0822+3048 7691.965306     172.30 16.02  
0822+3048 7691.981002     -38.30 17.25  
0822+3048 7819.610723    -339.80 77.29  
0822+3048 7819.617158     189.80 53.47  
0822+3048 7819.623592     324.70 74.76  
0822+3048 7819.630027     -53.80 58.90  
0822+3048 7819.636450    -352.80 64.95  
0822+3048 7819.649297     443.30 57.27  
0822+3048 7819.655731     271.90 66.36  
0822+3048 7819.662201    -440.40 56.75  
0822+3048 7839.627948     -83.90 17.84  
0822+3048 7839.637160    -419.40 25.92  
0822+3048 7839.725509      31.60 32.33  
0822+3048 7839.734038     408.10 20.34  
0822+3048 7839.742556    -299.20 22.04  
0823+3731 7427.732026     -73.88  6.14  
0823+3731 7427.878364     -50.68 11.62  
0823+3731 7430.712616     -96.18  9.41  
0823+3731 7430.815367     -92.00  5.60  
0823+3731 7430.915803     -91.49 15.34  
0823+3731 7723.883418    -162.83  4.98  
0823+3731 7724.029539    -137.95  5.64  
0823+3731 7724.987490    -101.04  8.04  
0825+0026 4505.686741     -18.94 26.94  
0825+0026 6036.667135       0.15  9.99  
0825+0026 6329.682218      71.46 37.52  
0825+0026 7430.673039      60.30 13.86  
0825+0026 7430.750190      58.15  9.96  
0825+0026 7430.852352      61.81  9.62  
0825+0026 7837.665414      17.70 20.34  
0825+0026 7839.711585      79.63 23.15  
0825+0026 7840.635030     109.92 58.73  
0825+1152 5511.93759      353.20 18.40  
0825+1152 5512.91128      -52.60 22.20  
0825+1152 5531.85847     -123.40 16.00  
0825+1152 5531.91384      -54.40 13.80  
0825+1152 5531.92100     -218.10  8.70  
0825+1152 5531.94606      216.50 11.10  
0825+1152 5531.95182      354.80 10.50  
0825+1152 5531.95851      315.30  9.40  
0825+1152 5531.96428      202.10 12.90  
0825+1152 5531.97084      -18.30  8.60  
0825+1152 5531.97659     -191.90 10.80  
0825+1152 5531.98313     -265.20 12.00  
0825+1152 5531.98892     -242.80 12.20  
0825+1152 5531.99471     -102.60 13.50  
0825+1152 5532.04551     -296.60 24.40  
0825+1152 5533.03989     -177.60 10.90  
0825+1152 5533.87295      329.50 12.50  
0829+3705 5622.700120      79.41 12.05  
0829+3705 5864.958646     160.41 22.29  
0829+3705 5866.004022      72.71 19.52  
0829+3705 5866.932524     113.42 15.65  
0829+3705 5867.012358      67.55 10.57  
0832+1351 7399.805836      93.22 15.47  
0832+1351 7399.823915     112.65 14.61  
0832+1351 7399.842041     149.90 13.46  
0832+1351 7399.860109     124.15 13.45  
0832+1351 7400.777447     137.37  6.34  
0832+1351 7400.838999     142.20  5.54  
0832+1351 7400.888792     156.64  7.68  
0832+1351 7400.948157     162.07  7.89  
0832+1351 7401.002233     141.58  5.18  
0832+1351 7401.806467     112.72  8.78  
0832+1351 7401.866375     120.77  9.07  
0832+1351 7401.925798     108.09 11.68  
0832+1351 7423.668441     159.50 50.19  
0832+1351 7423.685189     143.00  6.25  
0832+1351 7423.701843     108.69 10.12  
0832+1351 7423.792479     107.68 13.31  
0832+1351 7423.907836     109.34 13.15  
0834+3049 7389.864816     233.35 35.03  
0834+3049 7389.869532     272.49 37.51  
0834+3049 7389.873496     316.31 39.44  
0834+3049 7389.877461     372.83 44.20  
0834+3049 7389.881431     246.97 71.93  
0834+3049 7427.677917      46.52 24.45  
0834+3049 7427.929727     194.41 18.67  
0834+3049 7428.675806     156.65 22.41  
0834+3049 7428.747331     370.12 15.52  
0834+3049 7428.924687     -93.26 41.07  
0834+3049 7429.694757     327.56 13.47  
0834+3049 7429.711053     227.33 23.39  
0834+3049 7429.738483     199.66 19.43  
0834+3049 7429.902945     216.57 31.70  
0834+3049 7430.721276      38.50 16.23  
0834+3049 7430.759435     101.67 21.27  
0834+3049 7430.836990     328.42 28.97  
0834+3049 7430.920772     236.40 13.40  
0837+6648 6279.016502    -190.79 30.36  
0837+6648 6329.712986      95.57 13.32  
0837+6648 6329.735798     101.34 14.37  
0837+6648 6331.830732    -166.18 13.58  
0837+6648 6331.849678    -163.68  9.08  
0837+6648 6331.908820     -29.56  9.71  
0837+6648 6331.982729     101.60 14.50  
0837+6648 6333.830746      98.46  8.89  
0837+6648 6334.036676    -164.91  6.94  
0837+6648 6423.668519      12.05 44.04  
0837+6648 6424.642715      10.52 30.13  
0837+6648 6425.676266      70.54 23.52  
0837+6648 6596.919781      18.38  9.89  
0837+6648 6596.959391      70.34  9.54  
0837+6648 6597.026988     117.73 13.35  
0837+6648 6597.915773      71.89  8.62  
0837+6648 6597.952697      75.16  9.51  
0837+6648 6598.916961      74.28  8.37  
0837+6648 6599.002916     -81.73 10.29  
0837+6648 6717.592254     -71.27 22.38  
0837+6648 6717.685606    -156.57 19.48  
0840+1527 4822.776365     -40.82 10.55  
0840+1527 6036.726054      12.29  8.76  
0840+1527 6038.699993     112.34  8.53  
0840+1527 6038.723475      92.89  7.16  
0840+1527 6039.635932      36.76  7.37  
0840+1527 6039.712683     106.08  9.71  
0840+1527 6039.719407     100.27 14.93  
0840+1527 6041.650410     -22.29  8.73  
0840+1527 6041.695197      26.69 10.11  
0840+1527 6041.726977      53.82 11.75  
0840+1527 6242.936495     -34.39 17.58  
0840+1527 6242.985447     -31.76 10.93  
0840+1527 6243.028205     -14.27 16.23  
0840+1527 6243.938063     -83.15  8.71  
0840+1527 6244.011415     -41.61  8.74  
0840+1527 6329.660928      72.91  7.02  
0840+1527 6329.762616      76.69  7.62  
0840+1527 6330.791084      66.04 10.58  
0840+1527 6330.953801     -25.42  8.79  
0845+1624 5511.95127       49.50 52.70  
0845+1624 5512.92221      -26.80 33.70  
0845+1624 5532.96104      103.70 17.50  
0845+1624 5532.97245       57.50 16.00  
0845+1624 5532.98316       31.50 16.20  
0845+1624 5533.86319       88.90 12.40  
0845+1624 5533.89494       10.80 24.20  
0845+1624 5623.78330       45.00 22.10  
0845+1624 5674.63745       24.30 28.20  
0845+1624 5674.71316      -49.10 30.20  
0845+1624 5688.68475       68.10 32.10  
0845+1624 5689.64873       54.20 37.60  
0845+1624 5689.65468      120.30 38.60  
0845+1624 5689.67658      105.00 56.30  
0845+1624 5689.68299       57.20 48.00  
0845+1624 5690.67644       28.70 33.40  
0845+1624 5690.68216      -96.20 30.60  
0845+1624 5690.68934      -72.60 34.30  
0845+1624 5690.69542      -35.40 70.80  
0845+1624 5862.98606       -1.40 63.00  
0845+1624 5863.98615       17.60 19.20  
0845+1624 5864.94448       72.90 24.80  
0845+1624 5865.94358      -57.90 36.90  
0845+1624 5866.99856        4.10 18.90  
0849+0445 4918.64083      415.30 11.00  
0849+0445 4922.64106      247.10 14.10  
0849+0445 4922.70390     -195.90 10.40  
0849+0445 4922.77816     -283.10 11.20  
0849+0445 4923.64966     -144.70 12.90  
0849+0445 4923.73361      -12.60 10.90  
0849+0445 4923.78104     -136.60 12.70  
0849+0445 4924.64406      -34.20 11.00  
0849+0445 4924.66382     -292.40 13.50  
0849+0445 4924.68169      189.20 18.80  
0849+0445 4924.70222      391.20 10.30  
0900+0234 5623.807764      61.90 12.30  
0900+0234 5690.647412     101.80 11.70  
0900+0234 5690.650027      77.80 11.10  
0900+0234 5690.652631      46.30  7.80  
0900+0234 5690.657052      18.30 16.00  
0900+0234 5690.659667      61.90 10.40  
0900+0234 5690.662283      71.90 13.90  
0900+0234 5690.664921      72.10 10.80  
0900+0234 5690.667548      49.00 13.20  
0900+0234 5690.670164     103.00 14.50  
0900+0234 6041.660023      87.11 11.02  
0900+0234 7012.872668      74.73  9.76  
0900+0234 7013.047530      55.47  9.97  
0900+0234 7013.054220      79.15 17.19  
0907+3817 7394.925939       2.42 33.63  
0907+3817 7394.931156     -56.67 30.58  
0907+3817 7394.934498     -48.95 33.06  
0907+3817 7394.936726     -28.47 31.55  
0907+3817 7394.938954      24.08 37.70  
0907+3817 7394.941182     -43.20 32.61  
0907+3817 7427.686921      49.71 16.55  
0907+3817 7427.739026       4.76 12.98  
0907+3817 7427.940192     -24.66 15.27  
0907+3817 7428.934073      31.51 18.14  
0907+3817 7430.716383      63.69 14.56  
0911+5833 7106.628908     194.32  8.62  
0911+5833 7430.900243      98.35 23.64  
0911+5833 7692.005348     105.15 10.80  
0911+5833 7723.895063     207.06  6.88  
0911+5833 7723.927507     230.68  9.59  
0911+5833 7724.021621     212.50  7.58  
0917+4638 3708.921340     162.23  6.89  
0917+4638 4091.861399     106.20  9.01  
0917+4638 4093.827112     -91.12  3.95  
0917+4638 4093.949757      40.63  5.48  
0917+4638 4094.047030     143.22  4.15  
0917+4638 4095.844165      29.26  3.70  
0917+4638 4095.903207     157.23  4.83  
0917+4638 4096.047924     -88.43  3.89  
0917+4638 4096.958174      22.39  8.50  
0917+4638 7692.011261     -31.98 12.39  
0917+4638 7692.944316    -113.85 17.80  
0917+4638 7692.991080      94.64 18.08  
0917+4638 7692.999842      53.13 17.03  
0917+4638 7693.023212     150.99 14.39  
0917+4638 7723.888125    -114.53 11.84  
0917+4638 7723.901760    -155.97  9.66  
0917+4638 7723.920535    -135.84 12.56  
0917+4638 7723.934367    -110.10  9.61  
0917+4638 7724.014662      82.89 10.80  
0917+4638 7838.836580     -28.67  9.21  
0917+4638 7839.612252     114.03  4.37  
0917+4638 7839.862175     154.87  7.80  
0917+4638 7840.616100     -39.18 10.67  
0917+4638 7840.767721     104.38 14.46  
0917+4638 7840.841639     169.00 10.99  
0917+4638 7840.869357     114.27 17.32  
0922+3319 4822.823789     105.50 25.33  
0922+3319 6036.797075      40.30 24.43  
0922+3319 6039.735010      42.93 23.54  
0922+3319 6597.939857     137.54 21.25  
0922+3319 6597.974155      89.66 26.66  
0922+3319 7105.796663     143.07 29.45  
0922+3319 7105.808734     230.01 30.67  
0922+3319 7105.821615      13.21 23.94  
0922+3319 7106.658128     103.72 20.10  
0922+3319 7106.671923     120.82 20.35  
0922+3319 7106.684769     -15.16 31.20  
0922+3319 7106.777205      96.50 28.64  
0922+3319 7106.787817     104.44 26.89  
0922+3319 7106.800201     117.01 22.19  
0922+3319 7106.810813     -23.94 24.38  
0922+3319 7106.823775     110.08 19.49  
0922+3319 7106.837119      82.69 17.55  
0923+3028 3818.669260      -9.44 16.09  
0923+3028 5204.841296     164.71 18.28  
0923+3028 5204.849317     339.68 31.49  
0923+3028 5204.856366     196.16 23.21  
0923+3028 5204.864851    -154.83 20.91  
0923+3028 5204.871899    -273.28 16.38  
0923+3028 5204.880060    -117.93 19.61  
0923+3028 5204.887108     107.08 24.90  
0923+3028 5204.897757     278.31 16.56  
0923+3028 5204.904794      17.05 18.45  
0923+3028 5204.912596    -205.12 20.25  
0923+3028 5204.927423     -20.92 12.24  
0923+3028 5204.934460     256.27 14.28  
0923+3028 5204.942365     283.91 16.10  
0923+3028 5204.949403      84.80 19.71  
0923+3028 5204.957216    -239.23 22.16  
0923+3028 5204.964265    -247.39 18.51  
0923+3028 5204.972922      28.46 22.70  
0923+3028 5204.979960     304.97 18.53  
0923+3028 5204.987969     256.05 18.85  
0923+3028 5212.845177     167.37 35.62  
0923+3028 5212.858568     151.33 44.95  
0923+3028 5221.767105    -247.02 26.54  
0923+3028 5221.774790    -273.36 19.69  
0923+3028 5221.790045     152.99 22.79  
0923+3028 5221.797082     305.04 31.22  
0923+3028 5221.804744     158.20 22.37  
0923+3028 5221.811793     -57.64 38.15  
0923+3028 5221.819339    -309.76 26.95  
0923+3028 5221.826388    -183.04 29.58  
0923+3028 5221.834351     180.50 16.97  
0923+3028 5221.841400     318.36 23.54  
0923+3028 5221.848935     127.51 16.10  
0923+3028 5221.855983     -94.31 21.21  
0923+3028 5221.863657    -271.45 13.12  
0923+3028 5221.870706    -126.46 16.62  
0923+3028 5221.878275     202.12 15.19  
0923+3028 5221.885313     310.66 15.66  
0923+3028 5221.892859     151.88 16.16  
0923+3028 5221.899896    -123.11 17.05  
0923+3028 5221.907431    -258.92 18.24  
0923+3028 5221.914468    -144.75 22.46  
0923+3028 5221.922038      14.62 22.45  
0923+3028 5221.929086     295.01 15.82  
0923-1218 7399.879498     -58.31 24.95  
0923-1218 7399.916016     122.91 26.13  
0923-1218 7399.953009     160.17 21.12  
0923-1218 7400.805813      50.94 20.37  
0923-1218 7400.855827      88.23 31.35  
0923-1218 7400.905737     -49.95 24.99  
0923-1218 7400.964930     113.97 25.33  
0923-1218 7401.832807     -37.88 35.86  
0923-1218 7401.893296      97.60 20.69  
0923-1218 7401.863306     144.71 15.26  
0923-1218 7401.928888     -42.89 22.74  
0923-1218 7401.933448     -47.94 20.50  
0923-1218 7404.884311      79.82 29.01  
0923-1218 7404.890504      52.30 20.29  
0923-1218 7404.920123     -58.91 17.10  
0923-1218 7404.925494     -60.44 17.36  
0923-1218 7423.760272      93.54 39.05  
0923-1218 7423.775018     166.47 27.06  
0923-1218 7423.857543    -111.27 27.28  
0923-1218 7423.872161     -56.06 40.72  
0923-1218 7423.923424     168.70 35.34  
0923-1218 7423.938355      86.62 45.47  
0923-1218 7425.826730       9.72 27.70  
0923-1218 7425.855283     121.40 36.00  
0923-1218 7425.897228     -25.60 35.44  
0923-1218 7425.915226      -1.55 27.61  
0923-1218 7427.807538     124.57 16.70  
0923-1218 7427.809888     195.83 12.02  
0923-1218 7427.813071     156.93 18.72  
0923-1218 7427.815328     154.90 11.85  
0923-1218 7427.817585     102.76 16.40  
0923-1218 7427.819842     117.51 21.45  
0923-1218 7427.822967     111.78 12.84  
0923-1218 7427.825212      76.35 16.21  
0923-1218 7427.827585     110.74 13.25  
0923-1218 7427.885815     -18.26 11.72  
0923-1218 7427.890468     -13.27 12.19  
0923-1218 7427.894137     -45.01 14.28  
0923-1218 7427.898778      22.98 21.02  
0923-1218 7692.029967     105.43 11.40  
0923-1218 7723.950010      97.60  4.41  
0923-1218 7723.953877      87.43  8.12  
0923-1218 7724.041546      21.29  7.19  
0923-1218 7724.044521      23.19  8.88  
0923-1218 7724.047473      48.44  5.71  
0923-1218 7725.042155     -90.17 10.32  
0923-1218 7725.045107     -99.77  9.08  
0923-1218 7725.048070     -76.92 18.05  
0923-1218 7837.657796     -71.33  8.17  
0923-1218 7837.674069     -59.39  9.74  
0923-1218 7839.758286     -89.23 11.34  
0935+4411 6597.029593     104.34 13.31  
0935+4411 6598.029345     191.50 20.83  
0935+4411 6598.926936      35.37 13.34  
0935+4411 6598.931763     -76.94 11.47  
0935+4411 6599.007603     217.74 11.63  
0935+4411 6599.011284     -26.51 12.45  
0935+4411 6599.015983     -19.72 12.48  
0935+4411 6599.023102     199.16 25.51  
0935+4411 6599.023970      84.95 35.74  
0935+4411 6599.024850     -16.74 39.36  
0935+4411 6599.025718     -69.89 32.42  
0935+4411 6599.026586    -205.78 40.61  
0935+4411 6599.027454    -129.96 48.83  
0935+4411 6608.987937     326.79 42.23  
0935+4411 6608.989916     159.92 44.03  
0935+4411 6608.991490     185.57 29.34  
0935+4411 6608.993030      48.93 25.94  
0935+4411 6608.994592     -60.98 27.26  
0935+4411 6608.996155     -87.48 35.76  
0935+4411 6608.997706      -2.91 39.16  
0935+4411 6609.000820     195.66 21.56  
0935+4411 6609.002371     222.77 21.67  
0935+4411 6609.003933     186.84 40.82  
0935+4411 6609.005473     133.92 23.23  
0935+4411 6609.007059     -24.91 23.00  
0935+4411 6609.008598     -21.24 30.03  
0935+4411 6609.010161    -134.88 32.09  
0935+4411 6609.011723      -3.74 25.94  
0935+4411 6609.013286      15.70 35.12  
0935+4411 6609.014837     156.74 30.66  
0935+4411 6609.016388     340.90 38.26  
0935+4411 6609.017951     291.49 28.65  
0935+4411 6609.019513     170.19 22.83  
0935+4411 6609.021064      24.18 26.48  
0935+4411 6609.022615     -32.02 28.60  
0935+4411 6609.024178     -80.31 25.74  
0935+4411 6609.025741     -43.54 27.20  
0935+4411 6609.027280      62.36 34.96  
0935+4411 6609.028935     224.99 30.19  
0935+4411 6609.030487     271.54 25.10  
0935+4411 6609.033647     121.78 30.10  
0935+4411 6737.886912     -58.93 20.08  
0935+4411 6737.888466    -102.24 19.31  
0935+4411 6737.890022    -116.55 20.17  
0935+4411 6737.891576      22.83 18.78  
0935+4411 6737.893130     199.93 27.35  
0935+4411 6737.894685     235.08 18.15  
0935+4411 6737.896239     244.14 19.48  
0935+4411 6737.900360     -27.07 17.30  
0935+4411 6737.901914    -105.17 20.16  
0935+4411 6737.903469    -106.91 32.50  
0935+4411 6737.906577      90.01 22.46  
0935+4411 6737.908132     239.88 18.91  
0935+4411 6737.909687     226.29 24.23  
0935+4411 6737.911241     205.98 17.07  
0935+4411 6737.913809      29.11 20.12  
0935+4411 6737.915364     -54.20 24.20  
0935+4411 6737.916918     -87.91 21.62  
0935+4411 6737.918473     -41.71 15.82  
0936+1411 7833.577487     154.24 12.78  
0936+1411 7833.589527     153.16 13.41  
0936+1411 7834.588379     184.94 11.71  
0936+1411 7835.527184     158.31 12.46  
0936+1411 7836.527255     125.87 17.26  
0940+6304 4595.652118     -14.74 14.78  
0940+6304 6041.776853      61.54 19.27  
0940+6304 6329.705400      67.01 17.35  
0940+6304 6329.727529      27.78 15.78  
0940+6304 6331.840857    -147.56 12.23  
0940+6304 6331.864479     -73.49 11.39  
0940+6304 6331.918448      90.57  8.98  
0940+6304 6333.841959      58.11 15.76  
0940+6304 6334.045623     128.57 17.35  
0940+6304 6596.930401     194.52 10.61  
0940+6304 6596.966330     229.19 12.38  
0940+6304 6597.018498     187.16 15.72  
0940+6304 6597.926142     275.69 29.67  
0940+6304 6597.960299     275.21 13.82  
0940+6304 6598.941617     244.81 16.40  
0940+6304 7012.856285    -143.23 16.55  
0940+6304 7012.923661     -17.20 10.76  
0940+6304 7105.635405     179.02 13.45  
0940+6304 7105.772885    -119.61 14.68  
0940+6304 7105.831805    -157.18 13.03  
0941+3701 7041.882416     -85.59 14.21  
0941+3701 7109.620622    -127.94  6.59  
0941+3701 7109.632357    -152.46  6.91  
0941+3701 7109.669056    -140.65  6.76  
0941+3701 7428.941553     -82.25  8.23  
0941+3701 7692.024599    -132.34  7.51  
0941+3701 7692.950587    -135.16 11.85  
0941+3701 7692.956745    -129.15 12.79  
0941+3701 7692.977025    -144.25 10.57  
0941+3701 7692.982963    -160.10 10.94  
0955+1023 7833.603440     143.72 17.33  
0955+1023 7833.613765     139.24 12.65  
0955+1023 7833.622192     129.69 10.63  
0955+1023 7834.601842     129.83 10.07  
0955+1023 7835.542298     105.08 12.40  
0955+1023 7836.538932     129.07 28.22  
0958+3124 4504.763761     189.20 21.18  
0958+3124 6036.813226     177.83  9.60  
0958+3124 6039.773081     193.18 13.39  
0958+3124 7106.698481     170.91 12.79  
1000+1303 4504.803725      -2.99 27.68  
1000+1303 7723.960523     -23.92 12.14  
1000+1303 7837.634218     -34.58 11.88  
1000+1303 7839.753362     -35.16  7.56  
1000+2542 7042.810484      45.96 18.36  
1000+2542 7109.627395      38.44  9.57  
1000+2542 7109.677565      34.24 11.55  
1000+2542 7109.718210       3.79 12.46  
1000+2542 7109.870168      30.49  7.08  
1005+0542 5511.011070      77.31 28.48  
1005+0542 5512.956237    -186.19 33.72  
1005+0542 5532.99457      142.70 24.10  
1005+0542 5533.00541      104.40 26.40  
1005+0542 5533.01497       18.40 29.70  
1005+0542 5533.90538      169.00 35.60  
1005+0542 5533.99118     -144.50 20.80  
1005+0542 5534.00134     -192.40 34.20  
1005+0542 5534.01081     -178.60 28.40  
1005+0542 5534.02108     -173.40 40.50  
1005+0542 5534.02892     -251.80 28.70  
1005+0542 5623.857003    -168.96 20.08  
1005+0542 5674.65150     -112.30 30.80  
1005+0542 5675.63714      233.30 57.10  
1005+0542 5675.64309      196.80 21.10  
1005+0542 5688.69748     -132.80 39.40  
1005+0542 5863.004944     -72.50 22.86  
1005+0542 5863.993655     208.23 27.22  
1005+0542 5864.999325      72.20 31.40  
1005+0542 5865.986302    -267.93 23.32  
1005+0542 8050.984295      10.11 27.67  
1005+0542 8053.011880    -174.00 29.33  
1005+0542 8461.935629      62.54 26.78  
1005+0542 8461.996179     106.40 19.37  
1005+0542 8462.031379    -162.77 26.24  
1005+3550 5533.03024     -198.20 19.00  
1005+3550 5533.04821     -180.60 14.30  
1005+3550 5533.92569     -285.70 26.50  
1005+3550 5533.93074     -155.70 52.40  
1005+3550 5533.93717     -126.60 27.60  
1005+3550 5533.94455     -110.70  8.90  
1005+3550 5533.95157      -74.10  7.00  
1005+3550 5533.95768      -52.80  7.60  
1005+3550 5533.96344      -55.00  7.00  
1005+3550 5533.97009      -31.00  8.10  
1005+3550 5533.97583      -17.10  6.60  
1005+3550 5533.98159      -26.60  6.00  
1005+3550 5534.04233     -275.00 16.50  
1005+3550 5534.04776     -296.70 13.30  
1005+3550 5674.66205     -107.20 33.80  
1005+3550 5674.66829      -51.60 18.60  
1005+3550 5674.72501     -256.60  6.50  
1005+3550 5674.73147     -273.90  9.60  
1005+3550 5675.69163     -114.90 23.80  
1005+3550 5675.71884      -65.90 16.30  
1005+3550 5676.68329     -292.50 29.20  
1005+3550 5689.75147     -324.60  9.50  
1005+3550 8578.624949     -44.21 13.49  
1005+3550 8578.632391     -56.76 10.57  
1005+3550 8578.708681    -324.68  8.27  
1005+3550 8578.715903    -306.46  7.87  
1011+0242 7041.9632       301.15 18.82  
1011+0242 7042.8570       286.88 21.60  
1011+0242 7107.643840     338.25 14.69  
1011+0242 7107.741242     306.32 14.81  
1011+0242 7107.828842     301.08 16.90  
1011+1340 6279.061265      96.55 18.17  
1011+1340 6279.964917     180.97 22.22  
1011+1340 6422.672400     161.93 23.36  
1011+1340 6685.760794     109.82 22.63  
1011+1340 6685.856610     134.64 16.70  
1011+1340 6779.682316     158.15 19.26  
1011+1340 7401.851200     261.66 31.99  
1011+1340 7402.898900     173.35 25.57  
1011+1340 7427.776476     190.76  7.63  
1011+1340 7427.779416     198.61  9.59  
1011+1340 7427.783247     190.17 12.08  
1011+1340 7427.786198     182.82  9.52  
1011+1340 7427.832507     196.74  7.62  
1011+1340 7427.919835     187.59  6.33  
1011+1340 7430.811490     153.59  7.94  
1017+1217 6720.737187      51.84 18.25  
1017+1217 6720.757418      35.92 19.14  
1017+1217 7042.907318      23.28 11.77  
1017+1217 7045.874149      52.19 18.47  
1017+1217 7107.625241      36.36  7.44  
1017+1217 7107.748579      13.55  5.14  
1017+1217 7107.836098      42.77  7.94  
1017+1217 7108.611079      22.57  8.00  
1017+1217 7108.623625      22.09  8.43  
1017+1217 7108.635846      38.88  7.29  
1017+1217 7108.654480      37.79  7.36  
1017+1217 7108.685786      23.59  5.15  
1017+1217 7154.701087      12.40  7.23  
1017+1217 7154.761208       3.49  7.40  
1020+3020 6279.980098     -62.18 25.38  
1020+3020 6422.683504    -121.72 25.99  
1020+3020 6423.683694    -117.02 26.67  
1020+3020 6424.662510     -72.09 25.35  
1020+3020 6424.716219    -155.65 37.90  
1020+3020 6685.772749    -106.53 23.08  
1020+3020 6685.826038    -175.06 42.16  
1020+3020 6685.832314     -99.72 31.88  
1020+3020 6685.843907    -116.85 21.95  
1020+3020 6686.022116    -123.90 22.19  
1020+3020 6782.699810     -40.64 50.12  
1020+3020 7045.898500     -92.80 39.07  
1020+3020 7336.981853     -61.52 13.91  
1020+3020 7402.808700     -60.95 45.84  
1020+3020 7403.904300     -73.98 20.72  
1020+3020 7405.819000     -38.06 28.44  
1020+3020 7427.793920     -61.78 15.72  
1020+3020 7428.950089     -40.08 10.93  
1021+0543 5511.020108     -53.85 22.98  
1021+0543 5513.019062       2.94 22.15  
1021+0543 7338.000384      44.01 22.84  
1021+0543 7430.780177      28.47 18.57  
1021+0543 7430.928618      20.10 20.89  
1021+0543 7840.648227     147.26 16.29  
1021+0543 7840.665911      90.49 13.37  
1021+0543 8195.562200      26.76 22.29  
1021+0543 8195.659627     112.78 39.95  
1021+0543 8195.749785      -0.40 21.86  
1021+0543 8196.526967     -17.34 29.40  
1021+0543 8196.617080      -1.55 14.47  
1021+0543 8196.717342       5.87 17.17  
1021+0543 8197.546129    -132.37 17.48  
1021+0543 8197.633186    -108.71 20.66  
1021+0543 8197.726007     -14.03 20.13  
1021+0543 8461.896183      82.48 19.54  
1021+0543 8461.945968     104.64 19.18  
1021+0543 8461.956247      56.78 23.73  
1021+0543 8462.020860      31.22 17.60  
1029+0150 7832.643018      19.06 27.82  
1029+0150 7832.646586       9.58 24.17  
1029+0150 7832.651845      23.72 18.23  
1029+0150 7832.655412      31.28 22.90  
1029+0150 7832.658979      15.30 26.67  
1029+0150 7832.662545      37.25 33.54  
1029+0150 7833.550095      47.69 17.09  
1029+0150 7833.553662      41.26 27.76  
1029+0150 7836.518070      10.88 40.26  
1030+2014 5269.753757     313.31  7.27  
1030+2014 6036.825062     285.43  9.53  
1030+2014 6036.829853     309.72 13.32  
1030+2014 6037.752324     309.52  8.26  
1030+2014 6038.738053     307.01 10.05  
1030+2014 6329.821586     301.38 10.54  
1030+2014 7336.964864     320.35 14.12  
1030+2014 7336.969332     322.59 14.31  
1030+2014 7337.000921     325.56 10.47  
1030+2014 7429.721619     327.26 14.99  
1030+2014 7429.725288     365.16 18.56  
1030+2014 7429.729767     299.98 15.40  
1030+2014 7429.733413     266.55 19.62  
1030+2014 7429.755184     317.11 10.27  
1030+2014 7429.758830     314.57 12.87  
1030+2014 7429.763321     327.34 14.08  
1030+2014 7429.766990     349.72 12.74  
1030+2014 7430.970923     290.03 17.85  
1030+2014 7430.975460     324.61 17.39  
1030+2014 7430.979129     306.98  9.28  
1032+2147 7427.770337      30.72 20.22  
1032+2147 7427.912782     -37.89 16.95  
1032+2147 7427.948964      31.77 21.83  
1032+2147 7428.958822     115.22 24.36  
1032+2147 7428.985385      94.90 18.50  
1032+2147 7429.717100      21.03 21.92  
1032+2147 7429.771175      88.30 18.70  
1032+2147 7429.909314      13.58 14.24  
1032+2147 7429.950808      48.24 12.31  
1032+2147 7429.976873       2.77 24.91  
1032+2147 7429.980646      12.49 10.86  
1032+2147 7430.798554       7.58 16.83  
1032+2147 7430.800857      59.18 23.44  
1032+2147 7430.803924      43.53 15.97  
1032+2147 7430.806170       4.08 17.61  
1032+2147 7430.808496      42.78 17.51  
1032+2147 7837.615711     -55.88 20.41  
1032+2147 7837.627319      53.24 16.11  
1032+2147 7837.651149     -36.41 17.20  
1032+2147 7837.654933     -15.43 13.41  
1032+2147 7837.754361      11.34 20.26  
1032+2147 7837.757324      18.78 19.09  
1032+2147 7837.761108     -22.93 19.71  
1032+2147 7837.764071      10.28 26.06  
1032+2147 7839.688657      32.26 13.77  
1032+2147 7839.693147      10.29 14.48  
1032+2147 7840.709932      26.05 18.98  
1032+2147 7840.713577      41.22 19.41  
1032+2147 7840.717234      83.83 16.32  
1034+2545 6753.761363    -154.63 13.18  
1034+2545 7109.729088    -155.38 10.27  
1034+2545 7109.763600    -190.41  9.10  
1034+2545 7109.880260    -145.84  7.39  
1034+2545 7109.898129    -168.97  8.97  
1034+2545 7837.621405    -178.53 12.29  
1034+2545 7839.682637     -94.03  6.21  
1034+2545 7839.698516    -128.83  6.46  
1034+2545 7839.875983    -158.48  5.84  
1034+2545 7840.625444     -74.00 11.51  
1034+2545 7840.656484    -139.10  6.04  
1034+2545 7840.686424    -120.17 11.38  
1034+2545 7840.695104    -134.36 12.00  
1034+2545 7840.702222    -123.35 13.36  
1034+2545 7840.724431    -116.03  6.61  
1039+1645 5270.645315     108.46 27.16  
1039+1645 6036.835586       9.44 31.91  
1039+1645 6037.716118       8.06 16.39  
1039+1645 6037.759101      25.38 15.31  
1039+1645 6038.744092     -72.12 17.69  
1039+1645 6329.804457    -106.60 21.98  
1039+1645 6721.740170     -82.75 21.44  
1039+1645 6721.768931     -97.24 13.09  
1039+1645 6721.785077    -104.55 25.10  
1039+1645 6721.835632     -87.39 14.59  
1039+1645 7012.865030    -183.73 27.35  
1039+1645 7012.982448    -102.29 25.17  
1039+1645 7106.647579     -31.61 15.70  
1039+1645 7106.711118     -81.38 30.70  
1039+1645 7106.848866     -91.78 14.00  
1039+1645 7107.633170    -100.25 25.32  
1039+1645 7107.847292     -24.87 36.82  
1039+1645 7108.646119     -57.84 23.45  
1039+1645 7108.839709      85.84 30.44  
1039+1645 7108.907067     -15.54 18.87  
1039+1645 7109.640861     135.68 35.64  
1039+1645 7109.773887      66.23 39.70  
1039+1645 7109.889552     -25.85 17.47  
1039+1645 7154.662270    -104.52 14.80  
1039+1645 7154.769054    -136.22 13.14  
1039+1645 7155.728570      29.63 16.67  
1043+0551 6753.787756      90.09 13.31  
1043+0551 7430.786774     -54.20  7.51  
1043+0551 7430.965205     157.82  8.59  
1043+0551 7723.968126     124.50 11.54  
1043+0551 7723.975940      99.30 10.87  
1043+0551 7723.982375     -38.84  8.23  
1043+0551 7723.988788     -55.74 10.47  
1043+0551 7723.995270      55.98 13.56  
1043+0551 7724.001752     128.64 12.95  
1043+0551 7725.002258     -39.51 10.94  
1043+0551 7725.008682      74.04  8.93  
1043+0551 7725.016137     112.72 13.32  
1043+0551 7725.022538      18.74 13.30  
1043+0551 7725.028985     -86.41 13.84  
1043+0551 7725.035398     -86.87 17.53  
1043+0551 7819.674437     116.67 28.03  
1043+0551 7819.679147      71.62 26.06  
1043+0551 7819.684309    -146.35 44.31  
1043+0551 7819.689367     -55.38 31.00  
1043+0551 7819.694402      20.03 24.64  
1043+0551 7819.699448     108.10 26.57  
1043+0551 7819.704483     120.25 33.55  
1043+0551 7819.709517     119.89 26.32  
1043+0551 7819.714552    -100.42 34.18  
1043+0551 7819.720200     -62.19 23.01  
1043+0551 7819.725235       8.25 17.77  
1043+0551 7819.730269     100.42 20.02  
1043+0551 7837.733832      96.82 14.88  
1043+0551 7837.738728     160.37 15.95  
1043+0551 7837.744410     139.55 12.93  
1043+0551 7837.749283      28.96 16.90  
1046-0153 4597.639078      48.90 10.30  
1046-0153 6036.781402      -6.10 19.80  
1046-0153 6036.785105     -29.20 20.30  
1046-0153 6037.627316      42.70 19.60  
1046-0153 6037.634352      49.40 20.10  
1046-0153 6037.743326     -19.70 12.90  
1046-0153 6037.766137    -100.20 21.80  
1046-0153 6038.638888     -89.30 17.30  
1046-0153 6038.733928     -47.50 12.20  
1046-0153 6038.749841      -9.60 18.70  
1046-0153 6038.770071      25.10 21.40  
1046-0153 6041.707276     -27.50 11.10  
1046-0153 6041.712785     -24.20 18.20  
1046-0153 6041.717484     -73.10 13.10  
1046-0153 6041.722194     -57.70 13.70  
1046-0153 6041.738917     -77.60 10.60  
1048-0000 7832.672386     421.27 29.74  
1048-0000 7832.681823     326.94 23.65  
1048-0000 7832.690250     267.05 34.02  
1048-0000 7833.564088    -122.74 10.00  
1048-0000 7833.636609     313.28 12.59  
1048-0000 7834.567817    -109.13  9.38  
1048-0000 7834.615591     352.26 10.76  
1048-0000 7834.650886    -207.00 13.75  
1048-0000 7834.682901    -150.73 11.71  
1048-0000 7834.704721     169.44  9.35  
1048-0000 7834.761510      -9.73 12.78  
1048-0000 7835.556162     245.04 10.11  
1048-0000 7835.565356     319.65 12.63  
1048-0000 7835.572396     371.60 13.07  
1048-0000 7835.580917     325.50 11.74  
1048-0000 7835.587956     261.75 11.59  
1048-0000 7835.596483     144.92 13.41  
1048-0000 7835.603523     104.08 13.90  
1048-0000 7836.566889      20.44 17.38  
1048-0000 7836.717357    -276.79 10.62  
1052+0203 6280.00207      229.15 35.00  
1052+0203 6422.69513      188.54 35.00  
1052+0203 6424.65354      189.38 35.00  
1052+0203 6424.70807      249.38 35.00  
1052+0203 6425.64002      249.02 35.00  
1052+0203 6685.8045       184.31 31.64  
1052+0203 6687.8791       235.39 38.12  
1052+0203 6687.8883       243.55 52.45  
1052+0203 6687.8956       274.46 46.74  
1052+0203 6720.777195     204.38 22.15  
1052+0203 6720.793155     216.31  9.55  
1052+0203 6720.830898     185.90  4.75  
1052+0203 6720.838884     212.94  6.41  
1052+0203 6721.775679     196.93  6.91  
1052+0203 6721.779510     215.86 10.95  
1053+5200 3790.79575      -45.20  8.50  
1053+5200 4919.62596      287.60  8.90  
1053+5200 4922.66788     -261.00  9.30  
1053+5200 4922.74298       98.60 10.40  
1053+5200 4922.82846       10.80  7.40  
1053+5200 4922.91686      -65.20  7.80  
1053+5200 4923.68895     -220.10  7.80  
1053+5200 4923.80370      177.30  7.70  
1053+5200 4923.87868      220.50  6.40  
1053+5200 4924.76454      -45.30 14.00  
1053+5200 4924.78045      260.20 13.70  
1053+5200 4924.79571     -249.60 14.70  
1053+5200 4924.81573      235.90 13.50  
1054-2121 6685.876495     261.65 28.98  
1054-2121 6685.957591    -100.93 38.72  
1054-2121 6686.889900    -169.29 32.08  
1054-2121 6686.922051     395.96 45.48  
1054-2121 6686.956041     212.08 28.16  
1054-2121 6686.963713      31.09 32.79  
1054-2121 6687.907531      29.42 33.42  
1054-2121 6687.918757    -166.69 27.12  
1054-2121 6687.948576     -49.24 34.05  
1054-2121 6687.957303     151.95 29.94  
1054-2121 7041.986176      30.95 28.52  
1054-2121 6779.705818    -111.46 31.59  
1054-2121 6780.663275     220.67 31.59  
1054-2121 6780.691021     273.13 26.34  
1054-2121 6781.660614    -214.10 39.55  
1054-2121 6781.682940    -126.87 23.15  
1054-2121 6782.672162     361.82 33.23  
1054-2121 7012.940872     -92.45  9.75  
1054-2121 7012.969358     -74.62  8.48  
1054-2121 7013.032165      38.31  7.04  
1054-2121 7160.672143     321.02 32.18  
1056+6536 5622.85315     -149.90 15.80  
1056+6536 5674.74035       59.20 24.20  
1056+6536 5674.75039     -255.40 22.00  
1056+6536 5674.75893     -141.80 23.90  
1056+6536 5674.76777      164.40 28.40  
1056+6536 5674.77358      225.20 22.40  
1056+6536 5674.77943      256.70 35.80  
1056+6536 5674.78772      -89.60 27.40  
1056+6536 5676.78869     -216.80 48.70  
1056+6536 5676.79582     -241.50 59.90  
1056+6536 5688.77342      -12.00 14.50  
1056+6536 5688.77879      139.20 16.30  
1056+6536 5688.78617      228.20 44.20  
1056+6536 5688.79154      131.40 29.30  
1058+4531 4822.980484     -59.90 10.98  
1058+4531 6036.878612     -63.40 12.62  
1058+4531 6039.788888    -108.12 10.28  
1058+4531 7108.881930     -41.72 13.70  
1058+4531 7723.909540     -57.57 19.19  
1058+4531 7838.848983     -83.35 20.97  
1104+0918 3793.887871     131.36 20.52  
1104+0918 5630.852372     -71.78 10.77  
1104+0918 5630.867523     -40.58 19.52  
1104+0918 5630.900451     -20.58 19.26  
1104+0918 5630.933425      -1.62 13.86  
1104+0918 5630.972036     123.95 21.04  
1104+0918 5631.764170     135.81 12.68  
1104+0918 5631.779320     162.10 13.30  
1104+0918 5631.812491      62.82 14.17  
1104+0918 5631.845616      69.50 16.89  
1104+0918 5631.878960     -60.44 11.00  
1104+0918 5634.773577     -19.72 10.79  
1104+0918 6034.716862     -54.53 21.62  
1104+0918 6034.763491     -31.28 28.13  
1104+0918 6034.811219      57.83 47.46  
1104+0918 6035.737800     -78.23 22.32  
1104+0918 6035.784185    -119.80 21.87  
1104+0918 6035.830640     -89.07 17.77  
1104+0918 6039.751682      -8.77 28.61  
1104+0918 6039.798438      82.84 29.51  
1104+0918 6039.845356      98.13 41.82  
1104+0918 6067.691528     154.18 26.23  
1104+0918 6067.731594      47.04 27.24  
1104+0918 6069.672509      87.52 19.46  
1104+0918 6069.717828     113.26 29.69  
1104+0918 7154.698912      95.12 10.92  
1104+0918 7154.776544     -17.88 10.46  
1104+0918 7155.651847     169.92 12.40  
1104+0918 7155.788444     112.65 17.96  
1108+1512 6685.8929766    324.14 28.79  
1108+1512 6685.9485878    -50.28 38.12  
1108+1512 6685.9678543   -239.78 29.87  
1108+1512 6685.9830554   -143.79 29.64  
1108+1512 6685.9991587    -14.26 49.11  
1108+1512 6686.9114879    147.30 21.16  
1108+1512 6686.9342452     -7.49 38.61  
1108+1512 6686.9446838   -170.06 22.67  
1108+1512 6687.9797631    104.42 26.26  
1108+1512 6688.0023748    314.70 22.70  
1108+1512 6688.0209389    216.56 37.89  
1108+1512 6721.881864      91.52  8.29  
1108+1512 6721.902825    -154.82 12.50  
1108+1512 6721.924341    -194.93 17.51  
1108+1512 6836.651934    -136.75 22.12  
1108+1512 6836.661945    -151.64 10.24  
1108+1512 6836.672685      -3.62  9.46  
1108+1512 6836.684142     126.19 12.64  
1108+1512 6837.661197      46.09  8.22  
1108+1512 6837.672007     181.17  9.25  
1108+1512 6837.686878     281.70 11.13  
1108+1512 7012.893138    -111.44 13.61  
1108+1512 7012.959764     155.03 10.27  
1108+1512 7013.021217    -178.63 13.82  
1108+1512 7042.015484     228.06 17.09  
1108+1512 7154.654564       7.84  7.52  
1108+1512 7154.683335    -237.23  8.22  
1108+1512 7154.707187    -149.27  9.13  
1108+1512 7154.745505     272.94  9.03  
1108+1512 7154.781266     187.95  7.23  
1108+1512 7155.660527    -182.84 29.13  
1108+1512 7155.706124      33.33  8.82  
1108+1512 7155.738679     277.43  8.79  
1108+1512 7155.777854     -11.18 17.98  
1108+1512 7160.687173      48.77 29.85  
1108+1512 7160.740986    -309.55 35.82  
1108+1512 7160.795182     377.27 83.04  
1112+1117 5539.016228     201.36 12.51  
1112+1117 5951.877096      36.90 25.82  
1112+1117 5951.885766     109.69 17.23  
1112+1117 5951.894597     138.02 14.41  
1112+1117 5951.904366     169.12 24.42  
1112+1117 5951.912990     142.41 31.93  
1112+1117 5951.922481     179.76 16.48  
1112+1117 5951.931255     187.14 21.16  
1112+1117 5951.940758     135.27 18.24  
1112+1117 5951.949404     140.40 23.31  
1112+1117 5951.958108      68.47 26.48  
1112+1117 5951.967762      55.15 28.11  
1112+1117 5951.976478      27.00 44.75  
1112+1117 5951.985899     -16.56 23.61  
1112+1117 5951.994638     -61.88 27.98  
1112+1117 5952.003389     -38.58 22.23  
1112+1117 6008.867962     134.84 13.90  
1112+1117 6008.901711      -6.62 11.36  
1112+1117 6008.931791     -83.28 26.66  
1112+1117 6009.735992     134.16 11.66  
1112+1117 6009.768815      -2.79 26.98  
1112+1117 6009.798791     -44.26 13.43  
1112+1117 6012.821009     176.55 42.81  
1112+1117 6012.855696      27.54 26.83  
1112+1117 6012.885695     -32.48 20.94  
1112+1117 6012.916018      -6.79 27.45  
1112+1117 6036.771985     153.17  8.99  
1112+1117 6036.847199     -15.11 11.29  
1112+1117 6037.616082     122.06 13.98  
1112+1117 6037.623656     166.84 11.57  
1112+1117 6037.746871     -23.62 10.84  
1112+1117 6037.769844      67.09 12.25  
1113+2712 7407.958550     122.56 35.02  
1113+2712 7407.970158      35.74 24.44  
1113+2712 7429.913688      99.85  8.51  
1113+2712 7429.955171      96.36  7.37  
1113+2712 7429.958817     102.75  9.29  
1113+2712 7429.963331      84.30  7.81  
1113+2712 7430.983173      47.77 15.54  
1115+0246 7427.968888      27.38 20.83  
1115+0246 7428.911873     149.32 22.41  
1115+0246 7428.968485       9.05 19.60  
1115+0246 7429.920265      56.70 26.40  
1115+0246 7429.943889      -7.15 27.90  
1115+0246 7429.969701      72.29 21.99  
1115+0246 7429.998498     268.39 22.15  
1115+0246 7430.793222     -29.23 19.28  
1115+0246 7430.861142     209.61 19.06  
1115+0246 7430.935369     -31.77 29.59  
1127-1030 7041.999202     136.79 12.09  
1127-1030 7043.968601     183.16  5.26  
1127-1030 7044.950660     162.61 27.87  
1127-1030 7427.903278     191.88  9.57  
1127-1030 7427.955654     167.95  5.22  
1127-1030 7427.978734     178.17  5.81  
1127-1030 7428.902585     214.74  7.39  
1127-1030 7428.976756     179.61  6.37  
1127-1030 7430.939622     163.46  5.84  
1127-1030 7430.941185     180.57  6.36  
1127-1030 7430.943592     196.33  8.44  
1127-1030 7430.945166     198.41  5.66  
1127-1030 7430.946775     187.32  8.46  
1127-1030 7430.948349     184.78  7.88  
1127-1030 7430.949923     183.32  5.62  
1127-1030 7430.951486     182.65  7.82  
1127-1030 7430.953141     166.52  8.36  
1127-1030 7430.955595     186.14  6.56  
1127-1030 7430.957158     181.93  7.69  
1127-1030 7430.958720     181.38  8.02  
1128+1743 4917.651923      21.62 21.37  
1128+1743 6036.857842     -22.01 18.44  
1128+1743 6038.756269      10.79  9.53  
1128+1743 6721.859067     -74.63  6.93  
1128+1743 6721.892262     -76.70 11.35  
1128+1743 7012.900545      30.94 10.06  
1128+1743 7012.992093       4.22 14.27  
1128+1743 7107.691249     -13.55 10.25  
1128+1743 7107.796107       1.68  8.96  
1128+1743 7107.917978     -12.53  8.67  
1128+1743 7108.788460     -31.19  9.23  
1128+1743 7108.799744     -48.19  8.74  
1128+1743 7108.809651     -26.63  7.64  
1128+1743 7108.820808     -10.54  9.22  
1128+1743 7108.830704     -20.22  7.20  
1128+1743 7109.650491     -49.23 12.29  
1128+1743 7109.792767     -36.97  9.89  
1128+1743 7109.908920     -14.47 10.92  
1128+1743 7154.692083     -56.87  7.02  
1128+1743 7154.790060     -92.82  9.27  
1128+1743 7155.752153      24.30  6.80  
1130+0933 5540.999538    -115.48 10.29  
1130+0933 5976.838391    -170.43 14.81  
1130+0933 5976.855672    -168.70 11.30  
1130+0933 6036.774660    -144.87  5.97  
1130+0933 6036.776628    -153.45  6.42  
1130+0933 6036.849922    -140.21  5.89  
1130+0933 6037.621471    -153.98  6.09  
1130+0933 6069.690742    -112.69 15.65  
1130+0933 6752.854213     -90.04 11.00  
1130+0933 6752.890589     -61.48 13.49  
1130+0933 6752.924824    -100.66 24.20  
1130+0933 7155.745095    -171.12  4.46  
1130+0933 7155.770845    -171.52  7.82  
1130+0933 7160.707912    -204.30 15.17  
1130+0933 7160.732099    -260.45 15.79  
1130+0933 7160.784097    -198.88 14.95  
1130+1249 5624.848148      78.39 20.07  
1130+1249 5624.862130     126.07 29.21  
1130+1249 5624.885509     103.00 32.11  
1130+1249 5624.909410      59.55 23.87  
1130+1249 5624.932790      50.95 21.67  
1130+1249 5624.956841      13.30 19.30  
1130+1249 5626.902991      64.11 22.77  
1130+1249 5626.916984      21.70 23.15  
1130+1249 5626.940456      24.48 19.02  
1130+1249 5626.965005      48.37 24.37  
1130+1249 5626.988408      55.24 21.92  
1130+1249 5628.761564     107.82 23.41  
1130+1249 6008.881085     115.56 29.42  
1130+1249 6008.914314      40.81 31.40  
1130+1249 6008.944440      43.33 32.40  
1130+1249 6009.750406      37.69 24.88  
1130+1249 6009.781817      82.12 21.32  
1130+1249 6009.811365      55.08 22.19  
1130+1249 6012.868276      34.71 22.62  
1130+1249 6012.898749      30.72 44.47  
1130+1249 6012.929431      18.00 44.17  
1130+1249 6036.778081      22.06 12.17  
1130+1249 6036.852179      54.05 18.46  
1130+1249 6037.618780       8.60 16.81  
1130+1249 6037.631244      42.49 15.67  
1130+1249 6037.749223      31.65 23.39  
1130+1249 6037.772323      12.35 15.33  
1130+1249 6038.627106      76.44 17.46  
1130+1249 6038.634837      48.77 16.86  
1130+1249 6038.762074      41.06 11.71  
1130+1249 6038.848075      42.91 13.50  
1130+1249 6752.857018      73.81 20.24  
1130+1249 6752.893046      61.95 20.98  
1130+1249 6752.927350      82.89 21.09  
1130+1249 7037.968384      76.33 26.76  
1130+1249 7037.985862      54.65 18.09  
1130+1249 7038.003329      54.76 27.82  
1130+1249 7038.021166      13.71 38.56  
1130+1249 7039.871544      25.18 29.38  
1130+1249 7039.886129      65.87 30.32  
1130+1249 7039.900655      60.94 23.10  
1130+1249 7039.915275      64.44 17.10  
1130+1249 7071.917699      44.20 22.48  
1130+1249 7071.932329      30.18 22.42  
1130+1249 7071.947086      56.11 27.94  
1130+1249 7071.961716      39.83 26.95  
1130+3855 5622.975734    -240.51 13.40  
1130+3855 6036.891881     336.03 19.43  
1130+3855 6036.912169     139.65 21.22  
1130+3855 6039.756873     -35.40 24.62  
1130+3855 6040.828801     195.74 26.01  
1130+3855 6040.845490      -1.97 45.78  
1130+3855 6040.884191    -251.66 54.48  
1130+3855 6041.818130    -244.76 17.35  
1130+3855 6041.838291    -206.50 11.96  
1130+3855 6041.849749     -86.12 13.20  
1130+3855 6041.881135     271.75 23.70  
1130+3855 6752.844365     194.55 21.65  
1130+3855 6752.882338    -219.30 22.51  
1130+3855 6752.916676    -164.15 21.22  
1130+3855 6783.665533     293.92 43.33  
1130+3855 6783.693147      25.79 25.71  
1130+3855 6838.680266    -200.56 25.16  
1130+3855 6838.687534    -155.66 21.01  
1130+3855 6838.695161    -137.54 25.19  
1130+3855 7012.910692    -100.30 12.02  
1130+3855 7012.951459     371.41 23.41  
1130+3855 7013.009507     -61.48 12.81  
1130+3855 7154.672755    -258.60 21.15  
1130+3855 7154.718157     -83.35 15.10  
1130+3855 7154.753686     246.15 17.73  
1130+3855 7154.799562     134.16 20.84  
1130+3855 7155.716271     296.51 15.25  
1130+3855 7155.761499    -141.51 14.66  
1130+3855 7155.836238     139.10 25.32  
1130+3855 7160.758144     -87.69 33.55  
1131-0742 7071.861792     173.00 12.14  
1131-0742 7071.870935     162.37 12.06  
1131-0742 7071.880184     152.42 11.60  
1131-0742 7071.890057     184.74 14.60  
1131-0742 7071.899502     180.89 15.91  
1131-0742 7107.795874     203.49 15.47  
1131-0742 7107.804844     179.70 15.61  
1131-0742 7107.813952     204.90 19.76  
1131-0742 7107.822980     220.94 13.14  
1131-0742 7107.832008     202.26 10.76  
1131-0742 7127.688364     210.10 15.20  
1131-0742 7127.697356     183.80 15.97  
1131-0742 7127.706488     161.59  9.95  
1131-0742 7127.715990     164.53  9.95  
1131-0742 7130.638886     187.63 16.91  
1131-0742 7130.647948     194.06 16.72  
1131-0742 7130.658595     169.63 22.88  
1131-0742 7130.667785     211.26 26.53  
1131-0742 7130.677020     191.38 31.63  
1131-0742 7130.687008     204.82 19.89  
1131-0742 7130.702470     206.07 16.53  
1131-0742 7130.712249     209.81 24.38  
1131-0742 7130.741959     214.05 22.93  
1131-0742 7130.751171     143.26 12.47  
1131-0742 7130.760442     165.08 12.31  
1133-0056 7834.667991     207.17 14.45  
1133-0056 7834.674531     190.66 18.11  
1133-0056 7834.721767     222.63 17.87  
1133-0056 7835.613328     248.99 13.91  
1133-0056 7836.599834     237.83 13.82  
1138-0035 5737.654520    -105.85 10.16  
1138-0035 5737.657980    -103.10 11.51  
1138-0035 5737.661383     -86.43 12.25  
1138-0035 5737.664820    -115.44 12.63  
1138-0035 5737.668222     -60.86 12.62  
1138-0035 5737.671613     -74.01 11.85  
1138-0035 5737.675027     -90.02 11.33  
1138-0035 5737.678430     -38.16  9.93  
1138-0035 5737.681809     -18.20 12.71  
1138-0035 5737.685235      24.35 16.48  
1138-0035 5737.688614      14.14 13.13  
1138-0035 5737.692051      28.81 10.83  
1138-0035 5737.695430      71.46 11.24  
1138-0035 5740.645470     183.96  6.94  
1138-0035 5740.647924     180.56  6.18  
1138-0035 5740.651697     174.36 10.17  
1138-0035 5740.659450     149.95  7.25  
1138-0035 5740.667123     130.26  9.94  
1138-0035 5740.674958     101.06  7.08  
1138-0035 5740.682585      98.74  7.37  
1138-0035 5740.694829      46.89  8.09  
1138-0035 5742.646853    -103.68 10.41  
1138-0035 5742.666840     -20.53  8.43  
1138-0035 5742.674848      33.31  6.66  
1138-0035 5742.682637      58.51  4.89  
1138-0035 5742.690611     116.29 10.37  
1138-0035 6008.893390    -151.00 11.66  
1138-0035 6008.923645     -45.65 10.77  
1138-0035 6008.954466      92.14 16.80  
1138-0035 6009.759897     -42.46 12.38  
1138-0035 6009.791124     108.05 11.34  
1138-0035 6009.820834     157.77  7.10  
1138-0035 6012.847337    -110.67 10.47  
1138-0035 6012.877875       6.78 12.02  
1138-0035 6012.908140     134.92 12.78  
1138-0035 6012.939610     195.90 15.34  
1139-0040 7832.774826      31.36 27.31  
1139-0040 7832.779551      -1.46 26.32  
1139-0040 7832.786110       3.66 26.38  
1139-0040 7832.790834       2.32 33.30  
1139-0040 7832.795557      -2.81 15.42  
1139-0040 7832.800282       9.56 29.37  
1139-0040 7834.714315      -7.94 36.92  
1139-0040 7836.609585      -7.99 20.22  
1141+3850 3881.710980    -185.16  5.41  
1141+3850 6036.904522     -27.82 13.06  
1141+3850 6036.920331     -98.71 12.77  
1141+3850 6039.748841      40.14  7.78  
1141+3850 6039.801233    -252.33  8.07  
1141+3850 6039.888241      24.50 10.17  
1141+3850 6039.895208      63.44 13.15  
1141+3850 6040.836535    -225.78 16.56  
1141+3850 6040.893128    -194.36 14.33  
1141+3850 6041.828390      -7.07  8.61  
1141+3850 6041.859244    -178.57 12.28  
1141+3850 6041.867160    -203.39  7.72  
1141+3850 6041.891302    -268.39 11.78  
1141+3850 6329.786920    -239.93 15.19  
1141+3850 6331.755601     179.81  6.78  
1141+3850 6331.786725     -19.35  9.17  
1141+3850 6331.964068     222.89  7.64  
1141+3850 6331.974114     246.83  7.27  
1142+3747 7922.658210     -39.53  7.43  
1142+3747 7922.665871     -20.56  7.65  
1142+3747 7922.673764     -19.70  9.71  
1142+3747 7922.681958     -23.94  7.82  
1142+3747 7922.689978     -29.32  9.61  
1142+3747 7922.697512     -10.13 11.42  
1142+3747 7922.705845     -33.35  9.86  
1142+3747 7922.714386     -21.23 10.46  
1142+3747 7922.722198     -28.46 17.17  
1142+3747 7922.739072     -31.81 21.07  
1144+0503 5621.879664      18.50 32.40  
1144+0503 5676.699975     -45.82 22.22  
1144+0503 5676.707128     -82.91 23.71  
1144+0503 5676.716491     -70.67 29.12  
1144+0503 5676.723620    -177.44 45.71  
1144+0503 5676.810200     -45.31 33.12  
1144+0503 5740.653700      -3.83 16.35  
1144+0503 5740.663063     -23.75 15.83  
1144+0503 5742.674353     -56.56 34.98  
1144+0503 5742.681019     -15.96 20.48  
1144+0503 6036.843435     -62.21 22.99  
1144+0503 6036.866536     -54.64 22.32  
1144+0503 6037.737795      -5.99 14.20  
1144+0503 6037.776925     -35.70 30.69  
1144+0503 6037.810210     -10.95 24.23  
1144+0503 6038.766162     -67.94 27.88  
1144+0503 6038.844283    -100.83 22.93  
1146+2805 6280.019443     100.30 21.23  
1146+2805 7401.9646        72.09 20.86  
1146+2805 7402.8761       127.57 24.82  
1146+2805 7404.9066       151.23 20.62  
1146+2805 7405.8974        99.07 18.70  
1146+2805 7427.801474      96.18 15.10  
1146+2805 7428.056264      96.11  7.32  
1146+2805 7428.991960     135.05  6.38  
1146+2805 7430.986732     105.96  8.89  
1151+5858 5622.919453     -91.90 17.30  
1151+5858 5675.856717    -178.40 30.40  
1151+5858 5676.862226     242.20 23.50  
1151+5858 5676.873730     254.00 37.00  
1151+5858 5688.802269     101.20 12.10  
1151+5858 5688.813622     128.60 18.40  
1151+5858 5688.821793     122.50 19.50  
1151+5858 5689.697793      97.70 15.10  
1151+5858 5689.762222     -11.20 14.20  
1151+5858 5689.788193     -23.40 20.00  
1151+5858 5690.811348      68.00  9.80  
1151+5858 5740.690777     -68.80 26.20  
1151+5858 5743.678119      66.50 34.90  
1151+5858 6036.752275     157.30 11.80  
1151+5858 6036.940563      65.60 24.00  
1151+5858 6041.802719    -152.60 27.50  
1151+5858 6041.906590    -108.20 18.70  
1152+0248 7106.718232     116.20 17.03  
1152+0248 7106.722607     100.22 28.10  
1152+0248 7106.731357      45.33 13.81  
1152+0248 7106.739887     -44.50 11.25  
1152+0248 7106.749273     -52.27  8.84  
1152+0248 7106.757838     -42.35 10.14  
1152+0248 7106.767225       2.72  8.60  
1152+0248 7106.858358     -29.03  7.58  
1152+0248 7106.867768     -14.67  9.26  
1152+0248 7106.876309      60.73  9.77  
1152+0248 7106.885730     133.72  9.78  
1152+0248 7106.894237     141.81 17.05  
1152+0248 7106.903612     160.22 10.21  
1153+0133 6422.716096     281.61 40.00  
1153+0133 6721.912279     213.81  5.98  
1153+0133 6752.861505     234.64 13.84  
1153+0133 6752.897384     230.19 17.53  
1153+0133 6752.931295     204.28 40.59  
1153+0133 7404.941531     116.58 40.56  
1153+0133 7405.945034     245.03 31.94  
1157+0546 4235.676106    -223.80 10.10  
1157+0546 4822.035528    -280.80  6.80  
1157+0546 6037.789202     -93.70 10.00  
1157+0546 6037.819721    -174.60 11.10  
1157+0546 6038.786429      13.60  9.40  
1157+0546 6038.835339      25.10 12.50  
1157+0546 6038.857779      11.80  8.90  
1157+0546 6331.031305     -90.20 16.30  
1157+0546 6331.768215    -236.10 15.50  
1215+0014 2730.828453     -42.70  8.19  
1215+0014 2730.843708     -27.29  7.14  
1215+0014 2730.858013     -43.08  7.55  
1215+0014 7837.856260     -49.93 15.89  
1215+0014 7839.804554     -71.09 19.02  
1215+0014 7840.740013    -101.89 10.60  
1215+0014 8462.006600     -43.49 14.60  
1215+0014 8462.040307     -63.63 20.34  
1221-0311 4503.946962     -96.96 28.23  
1221-0311 7837.833032     -34.83  8.13  
1221-0311 7839.773454     -17.45  6.91  
1221-0311 7839.814079     -11.51 13.58  
1221-0311 7839.898349      -4.44  6.85  
1230+5911 3881.772730    -107.79 15.55  
1230+5911 6036.953184    -138.53 20.98  
1230+5911 6039.918768    -110.95 15.60  
1230+5911 6331.929917    -128.05  9.58  
1233+1602 5268.822025    -316.57 10.57  
1233+1602 5268.840648    -122.70 13.63  
1233+1602 5268.864607     205.65 10.61  
1233+1602 5268.887073     335.43 16.58  
1233+1602 5268.909573     182.30  9.47  
1233+1602 5269.793880     325.56 15.67  
1233+1602 5269.805316     313.45 19.83  
1233+1602 5269.816670     185.23 15.41  
1233+1602 5270.766544    -309.77 15.02  
1233+1602 5270.775294    -309.61 22.17  
1233+1602 5276.854668     133.39 17.28  
1233+1602 5276.866474     226.89 12.37  
1233+1602 5276.875895     333.51 12.35  
1234-0228 4917.805724      -1.60  6.20  
1234-0228 4922.728604      98.10  6.40  
1234-0228 4922.815478     111.60  5.80  
1234-0228 4922.904031     132.20 14.90  
1234-0228 4923.754131     -16.30  5.20  
1234-0228 4923.867625     -22.50  4.60  
1234-0228 4923.931236       6.60  7.90  
1234-0228 4924.850731      52.60 13.40  
1234-0228 4924.857965     -61.90 17.80  
1234-0228 5275.829077     136.30 10.10  
1234-0228 5275.834841      73.90 11.90  
1234-0228 5275.841936      17.80 10.50  
1234-0228 5275.847700     -20.60  7.80  
1234-0228 5275.853441     -15.40  9.30  
1234-0228 5275.860270     -13.80 11.70  
1234-0228 5275.866022     -21.60 11.90  
1234-0228 5275.871763     -27.30  8.40  
1234-0228 5275.919252     146.80 11.00  
1234-0228 5275.925560     103.60 12.50  
1235+1543 7409.083366     -15.68 36.03  
1235+1543 7409.084900     -82.02 51.44  
1235+1543 7409.086433    -100.97 27.18  
1235+1543 7409.088731    -155.72 24.51  
1235+1543 7409.090264    -190.47 31.11  
1235+1543 7409.091798     -92.31 17.48  
1235+1543 7409.093331    -179.34 20.49  
1235+1543 7409.094865    -203.03 47.17  
1235+1543 7409.096398    -135.16 20.28  
1235+1543 7409.097938    -157.32 42.87  
1235+1543 7409.099471     -39.89 30.10  
1235+1543 7427.984125      -0.82 11.38  
1235+1543 7427.987065      96.72 12.00  
1235+1543 7427.991093     155.97 12.02  
1235+1543 7427.994080     153.24 12.22  
1235+1543 7427.997043     124.17 10.85  
1235+1543 7427.999994     114.69 23.42  
1235+1543 7428.002992       7.46 14.05  
1235+1543 7428.005932     -77.99 18.52  
1235+1543 7428.009891    -132.87 16.79  
1235+1543 7428.012842    -150.67 16.01  
1235+1543 7428.015794    -107.17 14.06  
1235+1543 7428.018769     -45.85 18.18  
1235+1543 7429.002616    -136.55 13.13  
1235+1543 7429.005579    -156.91  9.74  
1235+1543 7429.009631     -71.29 11.20  
1235+1543 7429.012594     -14.61 13.03  
1235+1543 7429.983303      33.52  9.00  
1235+1543 7429.986752     -24.33 10.83  
1235+1543 7430.989533    -119.07 10.28  
1235+1543 7430.992034     -63.13  8.43  
1235+1543 7430.993608     -61.37  8.30  
1235+1543 7430.995194     -11.16  8.48  
1235+1543 7430.996791      36.54 11.61  
1235+1543 7430.998353     109.52 10.24  
1235+1543 7430.999916     143.18  9.94  
1235+1543 7431.001490     156.11 11.89  
1235+1543 7431.003053     188.24 11.55  
1235+1543 7431.004615     185.46 14.79  
1237+4913 7391.1014560   -176.35 36.40  
1237+4913 7391.1050731    -52.31 31.94  
1237+4913 7391.1094426   -101.27 35.46  
1237+4913 7391.1164951     14.42 25.82  
1237+4913 7391.1201122     50.19 58.40  
1237+4913 7391.1237305     52.88 20.68  
1237+4913 7575.7566767    -41.09 25.16  
1237+4913 7575.7631381   -100.59 24.63  
1237+4913 7575.7688392   -165.52 27.88  
1237+4913 7575.7745391   -116.74 15.76  
1237+4913 7575.7809970   -179.67 22.04  
1237+4913 7575.7866877   -153.44 19.39  
1237+4913 7575.7923980   -160.12 16.40  
1237+4913 7575.7988537   -153.97 18.85  
1237+4913 7575.8045536   -132.28 16.81  
1237+4913 7575.8102547   -155.81 29.52  
1237+4913 7575.8158199    -43.68 34.22  
1237+4913 7580.7602746    -72.14 30.33  
1237+4913 7580.7667314   -103.69 24.18  
1237+4913 7580.7724314     64.68 29.16  
1237+4913 7580.7781313     93.60 27.57  
1237+4913 7580.7845893    125.48 27.91  
1237+4913 7580.7902892     91.00 30.09  
1237+4913 7580.7959903    124.93 19.78  
1237+4913 7580.8024471     65.02 28.70  
1237+4913 7580.8081482     39.59 32.28  
1237+4913 7747.0100769    -55.82 17.95  
1237+4913 7747.0196145   -207.77 21.18  
1237+4913 7747.0289207   -249.86 32.03  
1237+4913 7814.9138418    -24.63 32.30  
1237+4913 7814.9815468     -3.94 37.55  
1237+4913 7815.0099148    147.79 45.08  
1237+4913 7838.830221    -194.19 22.91  
1237+4913 7838.860139    -138.05 19.07  
1237+4913 7838.882893       8.36 16.93  
1237+4913 7838.915161     -28.25 15.61  
1237+4913 7838.940079    -131.29 18.79  
1237+4913 7839.620038     -97.12 21.17  
1237+4913 7839.674574      23.46 16.26  
1237+4913 7839.868874     105.14 15.21  
1237+4913 7840.861070     -69.61 26.24  
1238+1946 4236.857729    -208.83  3.96  
1238+1946 6037.872599     -12.11  8.01  
1238+1946 6037.906799     204.74  5.53  
1238+1946 6037.910711     214.40  5.62  
1238+1946 6038.623977     215.72 12.42  
1238+1946 6038.631697     128.55  6.08  
1238+1946 6038.774699      69.55  7.07  
1238+1946 6038.793634     184.82  9.37  
1238+1946 6038.867033      45.29  5.80  
1238+1946 6039.901996     147.54  8.98  
1238+1946 6040.900722    -155.94 12.85  
1238+1946 6040.913024    -228.11  5.94  
1238+1946 6041.791176    -145.33  4.77  
1238+1946 6041.874817     -71.98  4.63  
1238+1946 6041.920625     226.39  4.29  
1238+1946 6041.923229     220.66  4.33  
1238+1946 6041.926655     238.64  4.78  
1238+1946 6041.929247     247.18  5.78  
1238+1946 6331.048837     179.44  7.52  
1238+1946 6331.792379      59.83  6.69  
1238+1946 6332.051168    -213.40  9.36  
1238+1946 6334.056034    -212.61  5.17  
1241+0633 6422.7307028     40.92 32.86  
1241+0633 6686.8771259    204.29 31.49  
1241+0633 6688.0280100      0.60 27.07  
1241+0633 6779.6575201     77.33 23.75  
1241+0633 6779.7615005    200.61 43.30  
1241+0633 6780.6429286    136.24 46.80  
1241+0633 6780.6509075    113.76 41.10  
1241+0633 6780.6800085     98.03 37.76  
1241+0633 6780.8649602    237.47 47.97  
1241+0633 6781.6750343    178.83 31.73  
1241+0633 6782.6496454    171.25 40.34  
1241+0633 6782.6562265    148.96 39.56  
1241+0633 6782.6620995    148.33 27.31  
1241+0633 6783.629732     259.06 22.04  
1241+0633 6783.633956     199.57 14.23  
1241+0633 6783.639453     226.19 13.81  
1241+0633 6783.643793     225.92  7.02  
1241+0633 6783.647844     224.07 10.32  
1241+0633 6783.651513     196.25 11.20  
1241+0633 6783.656119     211.79 11.35  
1241+0633 6783.659765     230.70  9.77  
1241+0633 6836.645570     169.62 17.50  
1241+0633 6836.694326     109.88 13.19  
1241+0633 6836.705992      54.42 15.31  
1241+0633 6837.650137      74.12 14.99  
1241+0633 6837.655183     101.01 10.91  
1241+0633 6837.681153      83.65  9.70  
1241+0633 6837.697702      62.53 13.86  
1241+0633 6837.733833      -7.95 15.89  
1241+0633 7109.711745     208.77 15.14  
1241+0633 7109.737972     245.59 15.86  
1241+0633 7109.781988     220.85 14.20  
1241+0633 7109.917150     180.04  7.54  
1241+0633 7109.974430     183.52 12.99  
1241+0633 7154.650307      93.80  8.63  
1241+0633 7154.824868     213.88  7.76  
1241+0633 7155.675135     173.37 21.16  
1241+0633 7155.853340     208.29 12.08  
1241+0633 7157.722460     225.34 13.53  
1249+2626 6686.986230     142.79 12.44  
1249+2626 6687.862828     -62.12 10.61  
1249+2626 6688.008891    -131.50  9.32  
1249+2626 6779.777687     172.23  9.94  
1249+2626 6779.817052      72.48 11.00  
1249+2626 6779.919365    -184.55 20.76  
1249+2626 6780.842167    -130.90  9.86  
1249+2626 6781.638204      86.58 14.49  
1249+2626 6781.672348      11.48  9.21  
1249+2626 6781.711354    -204.08  9.06  
1249+2626 6781.714876    -217.73 11.71  
1249+2626 6781.747612    -164.90 16.37  
1249+2626 6781.751945    -157.66  8.83  
1249+2626 6781.793542      16.98  8.03  
1249+2626 6781.797934      44.76 10.78  
1249+2626 6781.841571     198.94  9.08  
1249+2626 6781.881185      68.54 20.49  
1249+2626 6782.806212      45.24 11.08  
1305+1406 4594.855685    -107.59 23.80  
1305+1406 7837.872353      -6.00  7.75  
1305+1406 7837.916474     -64.41  8.69  
1305+1406 7839.786072     -54.27  9.52  
1305+1406 7839.885436     -32.11 10.30  
1305+1406 7839.995378     -35.14  8.57  
1307-0026 7814.952306      11.74 44.07  
1307-0026 7814.956074      -7.74 32.41  
1307-0026 7814.961416       1.31 40.86  
1307-0026 7814.965184      27.11 37.16  
1307-0026 7832.809407      51.68 11.73  
1307-0026 7832.814132      20.80 16.29  
1307-0026 7832.820514      72.25 13.11  
1307-0026 7832.825239      37.08 11.49  
1307-0026 7832.829962      25.85  9.40  
1307-0026 7832.834687       8.84 23.95  
1307-0026 7834.752140      11.96 12.09  
1309+0451 4917.832216      83.72 32.29  
1309+0451 5622.016462      16.53 18.57  
1309+0451 5743.708047      10.35 22.08  
1309+0451 6037.867575      38.48 23.41  
1309+0451 6038.899920     -24.23 25.99  
1309+0451 6040.907825     -40.19 30.22  
1311+5538 7402.846826     118.54 39.01  
1311+5538 7428.048035     118.82 11.12  
1311+5538 7838.934104      64.52  7.22  
1311+5538 7840.781007      42.57  6.96  
1311+5538 7840.853228      33.25  5.83  
1328+1754 6422.76514134   242.25 29.06  
1328+1754 6423.75027536   140.61 38.06  
1328+1754 7405.972746     147.03 27.33  
1328+1754 7428.032947     230.49 12.15  
1328+1754 7429.021793     184.40  9.23  
1328+1754 7430.046508     174.08  8.57  
1328+1754 7431.047065     209.14 10.13  
1331+2108 6045.795957877   92.13 30.00  
1331+2108 6045.836991063  149.00 30.00  
1331+2108 6422.774422134   26.28 45.00  
1331+2108 6422.843266465  155.74 30.00  
1331+2108 6423.756451557  159.76 35.00  
1331+2108 6423.833263592   91.90 30.00  
1331+2108 6424.686653921  111.49 30.00  
1331+2108 6685.909345692  148.15 44.64  
1331+2108 6721.966800     119.23  6.62  
1331+2108 6722.015367     137.81  5.55  
1331+2108 6722.033574     105.18  6.88  
1331+2108 6838.676827     115.49  5.78  
1331+2108 6838.720839     122.37  9.27  
1336+0646 6833.655892      -9.86 26.22  
1336+0646 6833.663449     -21.14 14.75  
1336+0646 6833.671006     -26.25 18.60  
1336+0646 6834.654737      16.56 18.53  
1336+0646 6834.662247      29.90 19.10  
1336+0646 7102.891859     -36.80 20.76  
1336+0646 7102.902183     -46.75 18.91  
1336+0646 7102.909973     -39.48 16.40  
1336+0646 7102.917751     -41.96 13.84  
1336+0646 7103.899369      -4.00 19.07  
1336+0646 7103.907124       8.62 12.47  
1336+0646 7103.915018      26.27 15.15  
1336+0646 7103.922703      11.10 19.59  
1336+0646 7104.874156       3.96 14.85  
1336+0646 7104.882085      -4.98 18.23  
1336+0646 7104.891749     -13.96 13.72  
1336+0646 7104.899435     -24.70 13.39  
1341+1436 7042.931414      87.82 12.67  
1341+1436 7043.994676       9.30 13.39  
1341+1436 7044.004596      17.62 13.57  
1341+1436 7044.009608      38.27 14.18  
1341+1436 7044.974440     -42.28 25.17  
1341+1436 7154.635675      31.94  5.64  
1341+1436 7154.834080      45.69  4.39  
1341+1436 7157.740508      40.86 11.76  
1341+1436 7428.027190      81.39  4.86  
1341+1436 7429.015856       7.69  4.85  
1341+1436 7429.026713       1.85  5.06  
1341+1436 7429.044897      18.36  9.87  
1341+1436 7429.924178     -15.48  6.97  
1341+1436 7429.935556      -9.52  7.79  
1341+1436 7430.003189     -10.08  5.31  
1341+1436 7430.050195     -21.83  6.08  
1341+1436 7431.049739      15.93  5.83  
1341+1436 7838.798346      51.47  6.86  
1341+1436 7839.021916      41.18  9.46  
1341+1436 7840.810781     -18.96  9.18  
1341+1436 7931.654485       8.33 12.99  
1344+0454 6721.931335    -154.89  9.73  
1344+0454 6721.960596    -170.82  6.98  
1344+0454 6721.993619    -166.98  6.44  
1344+0454 6722.020495    -175.62  7.22  
1344+0454 6836.700233    -121.60  6.36  
1344+0454 6836.704029    -137.60  5.74  
1344+0454 6838.650808    -204.17 15.64  
1344+0454 6838.717410    -198.80  8.94  
1344+0454 7154.646301    -145.94  4.33  
1344+0454 7154.838364    -146.08  5.40  
1344+0454 7428.021962    -110.58  9.28  
1344+0454 7429.030718    -129.63  6.30  
1344+0454 7429.931976    -174.98  5.62  
1344+0454 7430.037402    -188.56  8.45  
1344+0454 7431.052221    -132.67  8.58  
1344+0454 7837.890230    -130.80  7.50  
1344+0454 7838.794633    -189.72  6.50  
1344+0454 7839.018459    -172.77  9.40  
1344+0454 7839.779835    -201.52  7.48  
1344+0454 7839.792208    -220.00  8.29  
1344+0454 7840.794469    -167.85  5.14  
1344+0454 7840.797443    -158.17  5.51  
1344+0454 7840.800418    -157.00 11.33  
1344+0454 7840.804226    -169.11  6.96  
1344+0454 7840.807189    -171.50  5.71  
1351-0211 5624.978222     144.89  9.62  
1351-0211 5999.937866     128.13 16.08  
1351-0211 5999.949302      99.41 11.54  
1351-0211 6067.749242     117.26 10.88  
1351-0211 6067.760352     137.20 12.69  
1351-0211 6067.770861     141.64 12.37  
1351-0211 6067.781902     132.19 11.34  
1351-0211 6067.792423     122.52 10.81  
1351-0211 6067.803591     139.22 11.16  
1351-0211 6067.814447     138.96 12.47  
1351-0211 6067.826217     118.40 14.22  
1355+1956 5999.925941     -49.93 15.55  
1355+1956 6397.742249     -51.51 17.43  
1355+1956 6397.752851     -26.22 14.56  
1355+1956 6397.763360     -24.43 16.08  
1355+1956 6397.773765     -33.17 12.17  
1355+1956 6397.785177     -24.96 15.62  
1355+1956 6397.795605     -37.80 13.52  
1355+1956 6397.806821     -46.99 17.81  
1355+1956 6397.818360     -48.82 26.01  
1355+1956 6397.829193     -32.94 16.29  
1355+1956 6397.839529      12.59 16.51  
1355+1956 6397.850026     -29.90 13.89  
1355+1956 6397.860420      -2.44 14.10  
1355+1956 6397.871010     -35.43 14.55  
1355+1956 6397.881403     -41.83 18.70  
1355+1956 6397.891855      -3.27 23.10  
1355+1956 6715.906529     -62.04 11.32  
1355+1956 6715.918231     -84.53 16.56  
1355+1956 6715.929933     -58.76 17.56  
1355+1956 6715.940501     -60.07 21.08  
1355+1956 7033.993965     -33.95 31.37  
1355+1956 7126.857005     -64.56 25.66  
1355+1956 7126.867236     -63.96 13.84  
1355+1956 7126.877884     -50.53 20.38  
1355+1956 7126.888289     -48.68 14.51  
1355+1956 7127.727392     -46.47 19.18  
1355+1956 7127.739024     -65.95 20.92  
1355+1956 7127.749742     -62.91 22.39  
1355+1956 7127.760853     -44.51 18.40  
1355+1956 7129.741622     -27.80 41.95  
1355+1956 7129.752675    -123.75 34.44  
1355+1956 7129.763335     -84.29 27.48  
1355+1956 7129.774388     -22.21 30.52  
1355+1956 7154.829899     -66.86  8.52  
1356-0718 6838.660594     138.46  7.47  
1356-0718 6838.713621     169.66  8.04  
1356-0718 7042.934442     236.06 32.84  
1356-0718 7044.999071     107.00 18.36  
1356-0718 7046.039072     125.94 21.53  
1356-0718 7046.048945     107.45 20.91  
1356-0718 7157.771146     152.28 23.51  
1356-0718 7406.0100       170.81 23.76  
1356-0718 7429.038284     136.78 11.39  
1401-0817 7429.033863     -88.58  7.05  
1401-0817 7832.711413      17.55  4.56  
1401-0817 7832.714980     -45.14  5.99  
1401-0817 7832.720505     -86.39  3.95  
1401-0817 7832.724073    -134.08  5.18  
1401-0817 7832.842900    -138.53  5.42  
1401-0817 7832.846467    -129.34  4.07  
1401-0817 7832.896181     550.75  5.43  
1401-0817 7832.899748     563.27  5.30  
1401-0817 7832.904905     520.72  5.50  
1401-0817 7834.691858     419.14  4.62  
1401-0817 7834.695425     462.69  4.04  
1401-0817 7834.744604      23.92  4.50  
1401-0817 7834.846709     182.70  5.49  
1401-0817 7834.852091      80.14  4.90  
1401-0817 7834.855658      31.81  5.13  
1401-0817 7834.891882     -13.05  5.17  
1401-0817 7834.894754      26.23  4.56  
1401-0817 7834.899290     105.58  5.04  
1401-0817 7834.902162     160.42  6.90  
1401-0817 7834.905034     232.10  6.60  
1401-0817 7834.907907     267.13  5.18  
1401-0817 7836.851861     550.44  4.43  
1401-0817 7837.922897    -139.34  5.49  
1401-0817 7837.988467     537.84  5.91  
1401-0817 7838.007924     258.76  9.52  
1401-0817 7838.789325     448.82  5.34  
1401-0817 7838.791709     396.78  8.64  
1401-0817 7838.820160     -82.24  5.81  
1401-0817 7839.704504     233.12 12.48  
1401-0817 7839.795075     537.44  9.13  
1401-0817 7839.937569     113.73  5.20  
1401-0817 7840.747707    -147.94  7.89  
1401-0817 7840.762303     -93.38  9.12  
1401-0817 7840.790290     398.49  6.42  
1406+0443 7044.989928     -99.35 19.40  
1406+0443 7157.780758      87.78 24.91  
1406+0443 7157.800758      70.96 11.47  
1406+0443 7404.0045      -161.26 50.54  
1406+0443 7404.9618       -44.25 29.61  
1406+0443 7406.0461       -24.73 11.97  
1406+0443 7430.040745      60.73 16.71  
1406+0443 7573.653672     -71.40 13.80  
1406+0443 7573.692916     -82.96  8.37  
1406+0443 7574.655306     -22.81  8.80  
1406+0443 7574.751420     -91.70 15.71  
1408+2833 6123.726560    -198.23 29.34  
1408+2833 6331.948001    -241.75  7.98  
1408+2833 7404.974744    -252.14 31.10  
1408+2833 7431.042988    -235.60  7.73  
1408+2833 7573.679440    -240.12 11.84  
1415+2600 7107.888442     -79.49 14.15  
1415+2600 7573.685634     -59.28  7.87  
1415+2600 7574.669284     -66.70 12.38  
1415+2600 7839.911449     -70.80  7.07  
1422+4352 4596.887690    -251.14  8.40  
1422+4352 5268.969670    -321.98 16.61  
1422+4352 5268.978929    -296.44 10.14  
1422+4352 5268.988397    -314.39 14.58  
1422+4352 5270.854102    -335.62 16.79  
1422+4352 5384.771754     -50.22 16.46  
1422+4352 5384.793095       8.86 18.02  
1422+4352 5385.726490    -276.55 24.88  
1422+4352 8252.682294      71.22 14.07  
1422+4352 8252.742072      37.53  7.65  
1422+4352 8252.793586     -22.28  9.88  
1422+4352 8252.929043    -297.41 12.67  
1423-2232 6423.820111     350.78 60.00  
1423-2232 6425.778786     166.54 60.00  
1423-2232 6687.043118     304.69 60.77  
1423-2232 7105.960260     259.23  7.34  
1423-2232 7107.820117     299.23 13.24  
1423-2232 7107.986528     277.47  8.69  
1426+0100 5622.022532     -31.57 15.66  
1426+0100 6040.939746       4.30 33.15  
1426+0100 7573.662134     -82.07 15.97  
1426+0100 7574.661999      11.01 23.14  
1426+0100 7837.894932      -7.16 13.35  
1426+0100 7837.993131       7.72 16.66  
1430+3710 3855.900330     -33.89 20.59  
1430+3710 5689.800088     -17.32 22.34  
1430+3710 5689.805736       6.15 17.49  
1430+3710 5689.824832       7.40 27.13  
1430+3710 5689.844010     -15.83 19.47  
1430+3710 5689.875456     -21.24 21.73  
1430+3710 5689.881115      -9.31 21.93  
1430+3710 5690.772071      19.88 18.98  
1430+3710 5690.777719      37.03 27.90  
1430+3710 5690.798170      58.28 23.12  
1430+3710 5690.817926     -27.53 24.69  
1430+3710 5690.848075      -7.80 22.62  
1430+3710 5690.853735       1.53 26.01  
1436+5010 4922.85253      301.40  7.40  
1436+5010 4922.93341      -50.80 11.50  
1436+5010 4922.98659      224.20  5.60  
1436+5010 4923.82133      230.80  6.80  
1436+5010 4923.85329       89.80  6.70  
1436+5010 4923.89751       41.90  5.80  
1436+5010 4923.93904     -188.10  7.00  
1436+5010 4923.98171     -296.20  6.60  
1436+5010 4923.99118      109.60  6.10  
1436+5010 4924.94756     -140.70  9.30  
1436+5010 4924.95335      112.20 11.80  
1436+5010 4924.96121      327.20 10.60  
1436+5010 4924.96700      243.60 15.90  
1436+5010 4924.97398      -72.70 11.00  
1436+5010 4924.97975     -324.10 11.00  
1436+5010 4924.98684     -372.50 14.00  
1439+1002 3882.885571      44.06  7.42  
1439+1002 4922.892856      31.39 37.39  
1439+1002 4922.892856     134.39  4.67  
1439+1002 4922.977535     169.22  5.90  
1439+1002 4923.020372     189.97 19.41  
1439+1002 4923.973820     -73.98  7.31  
1439+1002 4924.020430    -139.43 20.96  
1439+1002 5267.943738      -4.21 14.74  
1439+1002 5267.969654       2.87 11.98  
1439+1002 5268.036672      36.88 27.48  
1439+1002 5268.957759     163.95  6.90  
1439+1002 5268.962158     163.07  5.59  
1439+1002 5269.971779     -94.47 14.48  
1439+1002 5269.977266    -113.27 12.44  
1439+1002 5270.959442    -136.92  5.63  
1439+1002 5270.979860    -125.83  9.61  
1439+1002 5271.011239     -67.79  9.28  
1439+1002 5275.934512     173.24  9.83  
1439+1002 5277.886834    -164.45 10.67  
1439+1002 5384.660342    -195.11  8.77  
1439+1002 5385.755771     255.74 50.06  
1439+1002 8252.654621     174.19 16.90  
1439+1115 4235.915810     -22.30 26.81  
1439+1115 5622.028372     -11.68 14.54  
1439+1115 5740.724649      -1.43 16.23  
1439+1115 5742.747673     -27.31 36.84  
1439+1115 5742.756411       4.98 31.01  
1441+0000 2823.757711    -215.68  6.65  
1441+0000 6038.955663    -321.61 34.41  
1441+0000 6126.680354    -210.16 37.68  
1441+0000 6752.946137    -147.71 29.56  
1441+0000 7105.973280    -272.47  8.78  
1441+0000 7105.984785    -270.14  8.43  
1441+0000 7105.995411    -257.04  9.46  
1441+0000 7106.990095    -244.53  7.58  
1441+0000 7108.853215    -276.03  8.88  
1441+0000 7109.009173    -273.70 16.04  
1441+0000 7109.821170    -235.75 17.34  
1441+0000 7110.007186    -172.43 10.78  
1441+0000 7837.902536    -266.82  7.85  
1441+0000 7838.001650    -268.29 18.47  
1441+0000 7838.810964    -226.93 18.08  
1441+0000 7839.855741    -245.65  9.80  
1441+0000 7839.920362    -261.58  8.28  
1441+0000 7840.004857    -241.86 21.11  
1443+1509 5740.734039    -509.33 23.85  
1443+1509 5740.744953    -439.33 13.05  
1443+1509 5740.750925    -405.88 18.38  
1443+1509 5740.767000    -282.06 15.24  
1443+1509 5740.786327     -81.05 18.00  
1443+1509 5742.647227    -449.75 18.09  
1443+1509 5742.653280    -427.92 10.04  
1443+1509 5742.733991      92.19 29.53  
1443+1509 5742.765065     -17.70 16.23  
1443+1509 5742.773004    -110.96 28.66  
1443+1509 5743.654996      19.48 10.33  
1443+1509 5743.660922      54.43  9.58  
1443+1509 5743.695282     104.88  9.47  
1443+1509 5743.701046      95.73 10.50  
1443+1509 8252.662714     -27.02 12.28  
1443+1509 8252.694993     126.81 13.13  
1443+1509 8252.942949    -252.72 13.43  
1448+1342 4237.919202       8.42 16.91  
1448+1342 5276.885957      -8.63 21.91  
1448+1342 5276.892265      32.59 25.43  
1448+1342 5276.900298      11.54 17.91  
1448+1342 5276.906641     -15.30 25.96  
1448+1342 5277.896227      22.83 26.27  
1448+1342 5277.902686      18.58 26.15  
1448+1342 5277.911552     -19.43 34.01  
1448+1342 5277.917988      32.16 23.45  
1448+1342 5277.990376     -24.81 24.89  
1448+1342 5277.996811     -53.53 26.44  
1448+1342 5278.004983      -7.74 21.84  
1448+1342 5278.011256       5.77 18.50  
1448+1342 5384.666893      26.25 18.96  
1448+1342 5384.752430     -28.25 21.85  
1448+1342 5385.762534      18.97 33.81  
1449+1717 6045.87666216   -53.69 23.14  
1449+1717 6045.92608321  -228.17 22.40  
1449+1717 6045.97496722  -144.09 22.85  
1449+1717 6123.715426     216.09 15.40  
1449+1717 6123.720888     227.96 14.56  
1449+1717 6126.660822     116.87  8.40  
1449+1717 6126.688285     -14.94  4.47  
1449+1717 6126.719266    -171.38  7.12  
1449+1717 6126.736649    -212.36  6.72  
1449+1717 6422.85630919   185.00 33.37  
1449+1717 6423.84509719   -38.27 22.39  
1449+1717 6424.82315903  -125.02 32.92  
1449+1717 6425.81870449   201.61 39.32  
1449+1717 6752.975096     -20.52  9.07  
1449+1717 6836.729046    -125.26  8.17  
1449+1717 6836.756255    -205.95  6.65  
1449+1717 6836.780061    -225.38  6.70  
1449+1717 6836.797698    -206.54  8.26  
1449+1717 6836.822129    -124.72 11.64  
1449+1717 7154.641419     -19.13  5.72  
1449+1717 7154.730295     211.64  8.26  
1449+1717 7154.811230    -128.13  7.48  
1449+1717 7155.684600    -107.17  8.05  
1449+1717 7155.798498     -29.31  5.84  
1449+1717 7155.909942     163.37  8.09  
1449+1717 7157.792532    -192.55 34.34  
1449+1717 7157.811489     -77.03 26.80  
1449+1717 7160.889870     -39.67 22.22  
1512+2615 3879.873052     -88.73 11.08  
1512+2615 5267.949987      95.16 16.71  
1512+2615 5267.974827     126.15 20.22  
1512+2615 5267.997247      89.32 19.70  
1512+2615 5269.017902     -60.59 15.03  
1512+2615 5269.023840     -62.47 17.57  
1512+2615 5270.006995     -33.65 22.18  
1512+2615 5271.002158     104.72 18.84  
1512+2615 5271.017749      40.25 30.21  
1512+2615 5271.024775      85.71 29.04  
1512+2615 5276.915247      82.21 18.36  
1512+2615 5277.013574     167.92 32.38  
1512+2615 5277.943822    -113.90 28.74  
1512+2615 5384.675640    -149.88 24.07  
1512+2615 5384.763249     -88.42 16.74  
1512+2615 5385.747861      63.04 30.36  
1518+0658 5275.983138     -60.60  6.20  
1518+0658 5275.987976     -54.50  7.30  
1518+0658 5275.992791     -54.00  7.00  
1518+0658 5275.999088     -49.00  5.60  
1518+0658 5276.003903     -34.60  6.30  
1518+0658 5277.925636      91.90  9.70  
1518+0658 5277.930475     110.60 14.80  
1518+0658 5277.935278     101.00 18.90  
1518+0658 5278.018073      68.30 16.40  
1518+0658 5384.646621      77.79 14.53  
1518+0658 5384.655613     140.77 28.16  
1518+0658 5385.770053      82.52 10.62  
1518+0658 5624.032474      89.58 15.64  
1518+0658 5674.804930     -80.30  5.20  
1518+0658 5674.932791    -233.40  8.10  
1518+0658 5675.841189      91.30  7.60  
1518+0658 5675.898875     111.80  8.40  
1518+0658 5675.970381      21.50  9.40  
1518+0658 5676.835443    -202.10  6.20  
1518+0658 5676.927459     -98.90 12.60  
1518+0658 5740.780632    -242.57 12.71  
1518+0658 5740.809808    -217.87 12.46  
1518+0658 5742.715103    -126.62 20.28  
1518+0658 5742.722429    -154.01 13.11  
1518+0658 5742.781812       6.29 10.53  
1518+0658 5743.648301     -73.81 13.77  
1518+0658 5743.651402     -52.46 12.49  
1518+0658 5743.718018    -170.53  9.87  
1518+0658 5743.721166    -130.54 10.57  
1518+0658 5743.733735    -178.42  6.25  
1518+0658 5743.736871    -183.71  9.66  
1518+0658 5743.750261    -221.01 10.90  
1518+0658 5743.751835    -177.18 13.98  
1518+0658 5743.753432    -236.98 12.30  
1518+0658 5743.755006    -226.07 11.18  
1518+0658 5743.756603    -232.75 11.09  
1518+0658 5743.797167    -250.43  9.07  
1518+0658 5743.799089    -234.23 10.67  
1518+0658 5743.801033    -230.34 11.15  
1518+1354 6045.95872871   -58.95 18.56  
1518+1354 6781.94421459   -43.10 22.33  
1518+1354 6782.88739358    30.59 20.18  
1518+1354 6782.89899542    62.69 26.30  
1518+1354 7043.002405      95.48 28.59  
1518+1354 7109.832442     106.13 12.12  
1518+1354 7109.921949      47.27  9.49  
1518+1354 7110.015125     -67.20  8.40  
1518+1354 7154.736127      -5.16  8.56  
1518+1354 7154.818487      51.78  7.55  
1518+1354 7155.863753     -18.60  7.16  
1518+1354 7155.881496      22.95  8.15  
1518+1354 7155.901796      33.11 10.35  
1518+1354 7155.930291      67.24 10.58  
1518+1354 7157.822556       0.70 23.64  
1518+1354 7160.900789    -120.05 20.23  
1520+4951 4270.772485     -85.00 18.37  
1520+4951 4270.832101      -5.77 21.81  
1520+4951 4270.904459     -55.73 20.87  
1520+4951 4273.741892      87.26 19.54  
1520+4951 4273.800176      58.66 21.68  
1520+4951 4273.843381      10.14 20.25  
1520+4951 4274.705869      42.13 19.15  
1520+4951 4274.763436      20.47 22.27  
1520+4951 4274.821107      52.71 22.40  
1520+4951 4276.738552      17.11 29.49  
1520+4951 4276.799290     -45.51 15.48  
1520+4951 4276.861105     -78.17 14.34  
1520+4951 4589.860671     -19.96 13.76  
1520+4951 4589.886608     -89.81 23.96  
1520+4951 4589.901353     -46.50 15.87  
1520+4951 4589.937521     -51.43 15.33  
1520+4951 4589.963424     -45.01 18.20  
1520+4951 4919.848387      37.87 38.21  
1520+4951 4919.917913     147.76 51.30  
1520+4951 4919.981502      29.53 41.01  
1520+4951 4920.839577     -27.70 32.41  
1520+4951 4920.904589      60.46 41.76  
1520+4951 4920.971835      43.50 44.06  
1520+4951 4952.905925      22.52 47.94  
1520+4951 4983.657875      42.55 28.35  
1520+4951 4983.677504      -4.46 20.05  
1520+4951 4983.696462      28.59 40.26  
1520+4951 4983.718742       1.20 23.62  
1520+4951 4983.736461      31.26 26.33  
1520+4951 4983.756067       5.57 21.15  
1520+4951 4983.774457     -23.72 32.13  
1520+4951 4983.793265      14.36 30.84  
1520+4951 4983.810926     -88.43 31.87  
1520+4951 6330.017077       3.81  7.32  
1520+4951 6330.034288      -4.76 12.62  
1520+4951 6331.054953    -119.60 23.00  
1520+4951 6331.934814     -77.53 12.57  
1520+4951 6331.952719     -29.69 11.83  
1520+4951 6331.987686     -78.03 12.99  
1520+4951 6332.042897     -97.81 10.92  
1520+4951 6337.931647       2.19 25.67  
1520+4951 6337.941335       8.92 29.76  
1520+4951 6337.950455       6.01 39.83  
1520+4951 6337.960896      21.28 31.09  
1520+4951 6337.970016      -9.76 24.77  
1520+4951 6337.980213      10.63 30.46  
1520+4951 6337.989346     -52.97 20.67  
1520+4951 6337.999670     -24.87 23.51  
1520+4951 6338.008802       2.35 29.74  
1520+4951 6338.018525      12.59 31.02  
1520+4951 6338.027646       1.50 26.97  
1520+4951 6338.037380      73.47 44.77  
1520+4951 6338.046512     -39.41 37.81  
1521+0326 5740.795312     -60.48 13.12  
1521+0326 6037.879111     -49.23  8.52  
1521+0326 6037.884285     -47.97 10.37  
1521+0326 6037.948071     -67.58  8.91  
1521+0326 6037.981197     -78.72 12.44  
1521+0326 6038.964718     -56.70  8.21  
1525+1740 6752.955452    -319.79 31.44  
1525+1740 6783.719482    -355.58  6.33  
1525+1740 6783.733301    -359.16  6.26  
1525+1740 7045.040996    -286.19 45.69  
1525+1740 7154.741753    -313.18  8.05  
1525+1740 7154.920791    -347.88  8.64  
1525+1740 7154.924529    -350.76 12.88  
1525+1740 7155.691211    -318.91 10.27  
1525+1740 7155.830515    -334.27  6.62  
1525+1740 7155.869438    -338.16  7.23  
1525+1740 7155.913929    -355.96  6.19  
1525+1740 7160.873764    -393.47 35.62  
1525+1740 7404.025808    -331.79 31.56  
1525+1740 7837.983154    -363.30  8.66  
1525+1740 7837.983154    -363.30  8.66  
1525+1740 7839.955535    -369.77  5.74  
1525+1740 7840.814385    -354.18 11.92  
1525+1740 7931.709722    -345.79 10.58  
1526+0543 5740.803181      15.36 11.15  
1526+0543 6037.925223    -232.82 11.64  
1526+0543 6037.941462    -257.46 11.01  
1526+0543 6037.974716    -234.77 13.18  
1526+0543 6038.927843    -254.79 15.45  
1526+0543 6040.947894    -263.43 14.53  
1526+0543 6721.030340    -266.58 17.19  
1526+0543 6722.024507    -289.13 17.76  
1526+0543 6753.000095      -2.05  7.41  
1526+0543 6783.727073     179.46 16.63  
1526+0543 6836.717696    -246.47  7.11  
1526+0543 6836.735542    -181.83  8.17  
1526+0543 6836.762531     -40.88 14.88  
1526+0543 6836.787020     108.11 14.46  
1526+0543 6836.804600     163.47  7.23  
1526+0543 6836.829390     182.28  8.77  
1526+0543 6836.849412     139.39 10.82  
1538+0252 5385.802646    -216.40 33.40  
1538+0252 6037.961719     -99.10 17.10  
1538+0252 6038.933823    -388.30 12.40  
1538+0252 6038.945120    -380.70 11.20  
1538+0252 6038.987077    -232.50 15.80  
1538+0252 6039.961263      56.10 19.10  
1538+0252 6039.973127     115.30 20.50  
1538+0252 6039.992561      49.40 26.50  
1538+0252 6040.931536    -223.60 12.70  
1538+0252 6040.960414    -323.00 12.50  
1538+0252 6040.984420    -343.20 10.30  
1538+0252 6040.995647    -403.90 21.50  
1538+0252 6041.938116    -260.70 15.30  
1538+0252 6041.996324     -27.50 16.50  
1538+0252 6126.672429       2.90 18.00  
1538+0252 6126.726383      12.70 18.90  
1538-0043 5683.844828    -147.69 13.55  
1538-0043 5683.855349    -133.16 13.74  
1538-0043 5683.886206    -141.57 18.37  
1538-0043 5683.935003    -136.65 14.06  
1538-0043 5683.945513    -145.58 14.33  
1541+3140 6331.938691     117.59  7.03  
1541+3140 6332.012597     124.16  9.47  
1541+3140 7042.988373     118.70 26.17  
1541+3140 7045.050635     -27.18 13.68  
1541+3140 7046.004250     160.21 11.04  
1541+3140 7046.014702     168.99 12.74  
1541+3140 7046.023314     148.81  9.27  
1541+3140 7155.696358     127.75  8.75  
1541+3140 7155.805338      71.61  4.50  
1541+3140 7155.847374      54.86  4.63  
1541+3140 7155.905696      28.72  6.23  
1541+3140 7157.834122     139.59  8.04  
1541+3140 7160.879912     -55.53 10.57  
1545+4301 6045.94649698    15.98 32.17  
1545+4301 6779.96048988   -48.15 27.90  
1545+4301 6780.78136751   250.08 66.81  
1545+4301 6780.85301672    54.17 34.75  
1545+4301 6780.92714739  -157.62 34.97  
1545+4301 6781.72398763   199.26 32.83  
1545+4301 6781.73479565   121.89 68.94  
1545+4301 6781.8294073   -101.61 28.73  
1545+4301 6781.91370957   -54.00 58.86  
1545+4301 6782.85568647   -86.23 42.16  
1545+4301 6782.86730825   -14.57 29.72  
1545+4301 6783.708122    -134.99  6.12  
1545+4301 6783.739442    -154.92 20.08  
1545+4301 6783.748342    -120.98 10.70  
1545+4301 6783.756154     -61.88 15.16  
1545+4301 6783.776502     -45.32 20.97  
1545+4301 6783.785518     -45.14 11.73  
1545+4301 7573.713261    -110.76 11.33  
1545+4301 7573.815154     141.79 26.43  
1545+4301 7574.687222     -39.14 16.54  
1545+4301 7574.732451     115.95 21.45  
1545+4301 7574.787310     165.30 13.95  
1545+4301 7838.866454      29.78 11.12  
1545+4301 7838.946178     162.11  9.17  
1545+4301 7839.009617      40.10 15.15  
1546+4618 7573.719521      85.35 20.53  
1546+4618 7838.953260      30.40 11.42  
1546+4618 7930.840913      60.90  7.88  
1546+4618 7931.753285      45.40  9.77  
1555+2444 3862.909290      23.98  9.08  
1555+2444 6715.952503       1.68 14.67  
1555+2444 6715.962955      22.75 19.98  
1555+2444 6715.974831      20.10 13.89  
1555+2444 6715.985850       0.93 10.29  
1555+2444 6776.881789       7.23 11.37  
1555+2444 6776.894416     -15.33 10.93  
1555+2444 6776.907021      26.18 12.08  
1555+2444 6776.919787       2.32 10.66  
1555+2444 6776.932438      -1.29 12.25  
1555+2444 7162.811328     -13.03 10.55  
1555+2444 7162.823237       8.55 10.65  
1555+2444 7162.835135     -19.06 11.02  
1555+2444 7162.847056     -13.89 10.89  
1555+2444 7187.785248     -19.25 11.35  
1555+2444 7187.797100     -21.63 15.72  
1555+2444 7187.808882       8.56  9.40  
1555+2444 7188.801586      -9.09 11.28  
1555+2444 7188.813275       5.25 15.46  
1555+2444 7188.825011      18.81 12.84  
1557+0405 6834.744949    -282.59 17.00  
1557+0405 6834.762934    -256.44 21.06  
1557+0405 6834.781093    -298.06 15.27  
1557+0405 6834.799772    -301.22 21.94  
1557+0405 7134.861259    -326.54 22.83  
1557+0405 7134.879338    -276.77 22.76  
1557+0405 7134.897580    -266.61 21.26  
1557+0405 7134.915844    -301.82 21.00  
1557+0405 7135.895627    -274.58 20.81  
1557+0405 7135.914111    -253.94 22.63  
1557+0405 7135.932434    -289.01 18.42  
1557+0405 7135.950617    -260.41 33.29  
1557+0405 7187.733632    -274.33 15.72  
1557+0405 7187.751652    -250.05 19.11  
1557+0405 7187.769892    -279.22 14.24  
1557+2823 3563.805134     163.80 14.46  
1557+2823 6036.990956    -140.83 13.04  
1557+2823 6036.994012     -80.56 14.35  
1557+2823 6037.913951     -15.74 14.76  
1557+2823 6037.917655       3.00 11.91  
1557+2823 6037.930849      17.75 13.68  
1557+2823 6037.934599      27.36 13.82  
1557+2823 6037.951845      68.06 12.19  
1557+2823 6037.955572      50.08 17.21  
1557+2823 6037.991429      64.05 20.22  
1557+2823 6037.994415      90.29 31.36  
1557+2823 6038.921518      69.65 15.68  
1557+2823 6038.967862     -68.39 21.73  
1557+2823 6038.996902    -108.20 18.79  
1557+2823 6039.949177      -8.96 20.62  
1557+2823 6039.996227     117.62 17.71  
1557+2823 6040.925191     127.54 13.78  
1557+2823 6040.972449      10.98 18.09  
1557+2823 6040.999324       8.46 23.41  
1557+2823 6041.931933     -85.38 14.97  
1557+2823 6041.999469      87.82 24.24  
1557+2823 6126.665930     -94.90 13.80  
1557+2823 6126.731366      42.27 13.70  
1557+2823 6330.021370     -42.67 14.68  
1557+2823 8252.752619     166.35 13.09  
1557+2823 8252.880593     -61.59 22.66  
1557+2823 8252.975014      -7.52 12.18  
1600+0516 6836.742148     -88.38  6.28  
1600+0516 6836.747333     -74.65  5.86  
1600+0516 6836.769195     -70.23 10.55  
1600+0516 6836.812017    -113.49  6.71  
1600+0516 7043.039521      14.13 17.67  
1600+0516 7044.034753     -37.23 17.66  
1600+0516 7107.011627    -165.64  8.00  
1600+0516 7107.857348    -199.15 11.52  
1600+0516 7108.004013    -150.66  9.14  
1600+0516 7108.861701    -136.60  9.85  
1600+0516 7108.998910    -104.27 12.38  
1600+0516 7109.017418     -93.93 11.30  
1600+0516 7154.844130    -131.48  7.72  
1600+0516 7154.906261    -132.63  9.87  
1600+0516 7155.824637     -99.53  9.18  
1600+0516 7155.875124     -97.96 11.38  
1600+0516 7155.919453    -109.00  9.68  
1600+0516 7160.854603    -267.75 18.19  
1600+0516 7160.944568    -276.19 20.84  
1600+2721 6045.912200    -158.64 17.77  
1600+2721 6046.010624    -199.31 28.55  
1600+2721 6330.027470    -224.28  5.46  
1600+2721 6330.038941    -221.72  5.98  
1600+2721 6331.049682    -258.62  9.48  
1600+2721 6422.887770    -376.44 17.52  
1600+2721 6423.859665    -385.68 14.57  
1600+2721 6423.909319    -323.86 27.44  
1600+2721 6423.946861    -304.01 29.31  
1600+2721 6424.698263    -402.33 22.12  
1600+2721 6424.797374    -404.77 20.29  
1600+2721 6424.881794    -341.94 15.95  
1600+2721 6687.016922    -191.02 18.30  
1600+2721 6688.051423    -201.40 21.39  
1600+2721 6779.884891    -451.69 24.28  
1600+2721 6780.748006    -485.65 23.16  
1600+2721 6780.950310    -418.07 21.17  
1600+2721 6781.821137    -383.10 26.13  
1600+2721 6782.733198    -382.91 23.86  
1600+2721 7574.782398    -266.11  7.18  
1600+3020 7931.794207     -67.48 14.44  
1600+3020 7931.832006    -113.32 17.70  
1600+3020 8252.709465     -89.96 13.77  
1600+3020 8252.760251    -115.54 14.51  
1600+3020 8252.872207     -36.97 17.52  
1600+3020 8252.952901    -102.32 15.03  
1605+0416 7108.992334     -66.87 13.63  
1605+0416 7839.001221     -52.34 13.14  
1605+0416 7839.966325     -34.87 20.51  
1605+0416 7930.813905      12.78 26.98  
1614+1912 6100.731159    -137.73 47.93  
1614+1912 6100.734724    -209.74 40.19  
1614+1912 6100.738300     -36.09 51.14  
1614+1912 6100.741865    -151.29 33.06  
1614+1912 6100.745441    -184.96 28.95  
1614+1912 6100.749005    -127.60 38.15  
1614+1912 6100.752582     -79.44 35.99  
1614+1912 6100.756644     -51.99 38.33  
1614+1912 6100.760209    -124.48 34.00  
1614+1912 6100.763785     -80.01 32.86  
1614+1912 6100.767350    -232.30 34.73  
1614+1912 6100.770926    -174.78 42.13  
1614+1912 6100.774490    -102.35 37.17  
1614+1912 6100.778067     -16.69 33.98  
1614+1912 6101.749866    -187.88 56.95  
1614+1912 6101.753442    -141.66 35.87  
1614+1912 6101.757007    -199.62 53.86  
1614+1912 6101.760583    -193.63 46.15  
1614+1912 6101.764148    -111.09 39.86  
1614+1912 6101.767724    -118.96 35.88  
1614+1912 6101.771288    -145.86 39.58  
1614+1912 6101.776728    -205.51 37.39  
1614+1912 6101.780304    -136.80 49.82  
1614+1912 6101.783869    -140.07 29.34  
1614+1912 6101.787445    -130.18 35.27  
1614+1912 6101.791010    -153.49 34.71  
1614+1912 6101.794586    -122.72 42.88  
1614+1912 6101.798151    -118.31 28.39  
1614+1912 6101.802630    -211.32 28.43  
1614+1912 6101.806206    -188.49 35.25  
1614+1912 6101.809771    -182.61 39.60  
1614+1912 6101.813347    -106.84 39.72  
1614+1912 6101.816911    -236.03 32.25  
1614+1912 6101.820488    -152.40 36.61  
1614+1912 6101.824052    -122.28 29.87  
1614+1912 6101.829064    -147.02 27.95  
1614+1912 6101.832628    -218.23 32.66  
1614+1912 6101.836205    -233.33 47.70  
1614+1912 6101.839769    -172.30 42.59  
1614+1912 6101.843346    -167.46 35.19  
1614+1912 6101.846910    -124.00 54.74  
1614+1912 6101.850486     -88.26 32.59  
1614+1912 6101.855023    -204.93 63.30  
1614+1912 6101.858588    -281.72 70.05  
1614+1912 6101.862164     -96.32 61.14  
1614+1912 6101.865729    -166.93 61.64  
1614+1912 6101.869305    -117.40 51.95  
1614+1912 6101.872870    -252.65 61.29  
1614+1912 6101.876446    -183.91 52.29  
1615+0525 7107.021181    -304.38  7.88  
1615+0525 7107.864276    -325.10 12.19  
1615+0525 7107.926237    -334.23  9.70  
1615+0525 7108.018628    -311.28  7.46  
1615+0525 7154.863303    -326.51  6.43  
1615+0525 7154.865213    -324.20  7.28  
1615+0525 7154.867956    -314.21  6.11  
1617+1310 5740.827063      41.19 21.73  
1617+1310 6037.966968     -73.66 11.36  
1617+1310 6038.938558     -75.54 12.09  
1617+1310 6038.992090      37.73 26.69  
1617+1310 6039.966283     103.76 11.75  
1617+1310 6040.953773    -184.19 10.20  
1617+1310 6040.977698    -116.38 19.32  
1617+1310 6040.989342    -108.21 13.65  
1617+1310 6041.943057     224.85 12.03  
1617+1310 6041.990432     170.57  9.60  
1617+1310 6836.724997    -189.42 10.09  
1617+1310 6836.752576     -73.47  7.63  
1617+1310 6836.776198     -17.33 11.98  
1617+1310 6836.794033      46.52 11.43  
1617+1310 6836.818302     116.86  7.83  
1617+1310 6836.857872     198.84  9.85  
1617+1310 6836.891933     218.12 12.52  
1617+1310 6838.674183    -100.55 11.20  
1617+1310 6838.730083    -162.45 26.46  
1617+1310 6838.835019      -6.00 15.71  
1618+3854 7574.707463     -21.20 20.99  
1618+3854 7838.970147    -217.72 14.14  
1618+3854 7929.879176    -168.58 21.04  
1618+3854 7929.890993     -43.88 20.70  
1618+3854 7930.828911      67.80 26.20  
1618+3854 7930.853239    -126.88 14.85  
1618+3854 7930.875264    -251.45 12.89  
1618+3854 7931.745140     -63.41 17.98  
1618+3854 7931.763091      -7.22 11.42  
1618+3854 7931.783298     112.36  8.67  
1618+3854 7931.804084     188.82 13.72  
1618+3854 7931.822568     273.28 19.38  
1618+3854 8252.730360      13.49 15.31  
1618+3854 8252.781066     171.91 14.71  
1618+3854 8252.833346     101.17 11.01  
1618+3854 8252.857247     -89.17 16.21  
1618+3854 8252.888184    -239.28 23.71  
1618+3854 8252.916714    -267.76 14.26  
1618+3854 8252.964700    -166.61 21.29  
1625+3632 4922.872132     -90.00 12.80  
1625+3632 4922.957182    -146.10  9.70  
1625+3632 4923.002704     -39.00  9.60  
1625+3632 4923.837051    -160.20 10.40  
1625+3632 4923.912980     -90.80  8.40  
1625+3632 4923.956569     -54.90  7.60  
1625+3632 4924.004812     -73.70 16.00  
1625+3632 4925.000912    -134.70 11.00  
1625+3632 4925.012835    -140.70 21.90  
1625+3632 5276.936718     -12.20 14.20  
1625+3632 5276.943038     -25.00 17.50  
1625+3632 5276.951372     -11.30 17.60  
1625+3632 5276.957668     -57.60 17.70  
1625+3632 5276.964011     -60.20 13.30  
1625+3632 5276.972808      -7.30 24.70  
1625+3632 5276.979128     -34.20 27.00  
1625+3632 5276.985447     -50.10 26.90  
1625+3632 5384.783927     -51.80 20.60  
1625+3632 5385.738969     -59.60 11.90  
1625+3632 5396.823036     -23.70 42.70  
1625+3632 8050.60569444  -130.26 15.16  
1630+2712 5009.892692    -199.06 18.92  
1630+2712 5267.958434      -6.77 17.34  
1630+2712 5267.983829      66.65 14.33  
1630+2712 5268.011944     140.76 16.02  
1630+2712 5269.005570    -240.99 15.20  
1630+2712 5269.985526      52.82 16.26  
1630+2712 5270.988168     -36.95 16.47  
1630+2712 5276.925057     -93.01 17.36  
1630+2712 5276.999529    -290.70 29.31  
1630+2712 5384.809434    -305.82 17.01  
1630+2712 5384.868187    -139.13 32.36  
1630+2712 5385.781067     163.80 13.94  
1630+2712 5385.842754      -7.62 48.03  
1630+2712 8050.589905      -8.78 18.07  
1630+2712 8052.583144    -258.56 15.31  
1630+4233 5622.034532     201.00 22.00  
1630+4233 5674.838943      -1.00 22.00  
1630+4233 5674.843781    -300.00 33.00  
1630+4233 5674.849614    -274.00 24.00  
1630+4233 5674.854429      60.00 53.00  
1630+4233 5674.859313     310.00 46.00  
1630+4233 5674.965241     123.00 16.00  
1630+4233 5674.968898     246.00 16.00  
1630+4233 5674.972579     194.00 25.00  
1630+4233 5674.976236     -20.00 26.00  
1630+4233 5674.981699    -262.00 15.00  
1630+4233 5674.985380    -280.00 18.00  
1630+4233 5674.989038    -138.00 14.00  
1630+4233 5674.992695      47.00 39.00  
1630+4233 5674.996514     278.00 39.00  
1630+4233 5674.998806     314.00 39.00  
1630+4233 5675.912767     255.00 20.00  
1630+4233 5675.916447     160.00 29.00  
1630+4233 5675.920093    -129.00 23.00  
1630+4233 5675.924700    -298.00 24.00  
1630+4233 5675.928380    -125.00 31.00  
1631+0605 6837.795631     180.49 16.44  
1631+0605 6837.822389     198.99 12.46  
1631+0605 7154.851101    -187.83 12.78  
1631+0605 7154.873509     -79.36 13.12  
1631+0605 7154.914020     136.99  8.81  
1631+0605 7154.948569     203.95 11.98  
1631+0605 7155.815231    -219.59  9.26  
1631+0605 7155.889538      61.36 15.23  
1631+0605 7155.939041     203.74 11.14  
1638+3500 5736.712620     -93.24 16.63  
1638+3500 5736.720131    -102.39 16.34  
1638+3500 5736.727643     -81.78 14.66  
1638+3500 5736.735200     -59.40 23.11  
1638+3500 5736.742712     -31.05 17.69  
1638+3500 5736.750258     -81.64 21.92  
1638+3500 5736.757781     -22.77 16.41  
1638+3500 5736.765304     -26.89 17.46  
1638+3500 5736.773035     -50.47 19.71  
1638+3500 5736.780558     -34.41 21.65  
1638+3500 5736.788150     -49.00 18.47  
1638+3500 5736.795742     -12.59 21.43  
1638+3500 5736.839225      37.86 23.18  
1638+3500 5736.846771     -27.03 14.21  
1638+3500 5736.854421     -12.49 21.52  
1638+3500 5736.861979       3.05 13.35  
1638+3500 5736.869710      30.55 23.63  
1638+3500 5736.877337      56.12 20.80  
1638+3500 5736.885115      54.10 16.87  
1638+3500 5736.892696      47.29 20.05  
1638+3500 5737.649270     -74.38 52.87  
1638+3500 5737.652846     -15.27 58.59  
1638+3500 5737.706329    -117.51 36.35  
1638+3500 5737.709893     -34.45 44.44  
1638+3500 5737.778109      14.39 44.42  
1638+3500 5737.782692      14.23 32.06  
1638+3500 5737.855734      90.42 39.40  
1638+3500 5737.860004     104.90 48.02  
1638+3500 5738.654355      -5.24 44.17  
1638+3500 5738.658707       8.79 43.64  
1638+3500 5738.741841     132.89 25.11  
1638+3500 5738.746100      72.23 35.80  
1638+3500 5738.826063      38.34 45.73  
1638+3500 5738.830333      82.68 26.22  
1638+3500 5738.900910      83.20 42.70  
1638+3500 5738.905180      86.24 42.56  
1638+3500 5740.714602      77.49 29.85  
1638+3500 5742.703378      84.38 39.68  
1638+3500 5743.695543      47.30 23.13  
1638+3500 5743.890386     -64.77 30.61  
1638+3500 5744.703922     -30.55 18.31  
1638+3500 5744.876103      -4.46 24.38  
1638+3500 5745.819055     -57.54 31.44  
1638+3500 6010.874510      52.54 19.68  
1638+3500 6010.907567      36.43 25.61  
1638+3500 6010.941203      43.81 19.41  
1638+3500 6010.962315       8.70 24.42  
1638+3500 6012.945969     -78.91 42.94  
1638+3500 6035.884434     -15.43 21.93  
1638+3500 6035.917803      55.27 19.81  
1638+3500 6035.950906      57.69 21.40  
1638+3500 6066.827608      96.34 21.28  
1638+3500 6066.972955      39.40 37.23  
1638+3500 6067.706775      81.13 19.69  
1638+3500 6067.836798     105.00 19.11  
1638+3500 6067.972921      45.62 36.48  
1638+3500 6068.766714     126.92 23.10  
1638+3500 6068.815823      61.91 19.87  
1638+3500 6069.706458     159.20 30.42  
1638+3500 6069.854734      15.75 36.65  
1638+3500 6364.922046      85.72 23.46  
1638+3500 6365.009342      59.95 36.78  
1638+3500 6366.864552      74.71 25.16  
1638+3500 6366.922587      78.62 27.80  
1638+3500 6366.965981      56.60 21.95  
1638+3500 6367.018680      26.39 33.82  
1708+2225 5385.831437      49.67 35.03  
1708+2225 5387.897746      45.73 23.97  
1708+2225 7838.978091     -68.58 22.24  
1708+2225 7931.724309     -83.44 24.51  
1708+2225 8051.581358    -106.73 20.96  
1708+2225 8051.588997     -77.24 14.26  
1708+2225 8051.595871    -114.98 12.28  
1708+2225 8052.596925     -85.31 13.98  
1708+2225 8252.720527       5.23 26.25  
1708+2225 8252.771037      99.17 17.02  
1708+2225 8252.807230      24.90 19.55  
1708+2225 8252.815946      41.84 14.57  
1708+2225 8252.823805      58.88 15.30  
1708+2225 8642.679332      96.98 38.69  
1708+2225 8642.767318      99.77 14.43  
1708+2225 8643.704350     104.32 19.93  
1708+2225 8643.885275      57.45 20.36  
1735+2134 6011.954365       7.16 12.18  
1735+2134 6414.941485     -43.86 38.28  
1735+2134 6414.963280      -4.82 34.51  
1735+2134 6836.814699      -5.79  9.90  
1735+2134 6836.825081     -13.72 10.69  
1735+2134 6836.835636     -29.52 10.23  
1735+2134 6836.845983     -19.70 18.66  
1735+2134 6836.856411     -15.76 12.18  
1735+2134 7187.821539     -15.43  9.33  
1735+2134 7187.831979      -5.61  8.62  
1735+2134 7187.842558     -28.92 10.80  
1735+2134 7187.852939     -19.20  8.55  
1735+2134 7188.866908     -17.83  6.96  
1735+2134 7188.877429     -43.99  9.36  
1735+2134 7188.887811     -27.14  9.36  
1735+2134 7188.898216     -24.79 11.68  
1735+2134 7193.714987      20.32 13.26  
1735+2134 7193.724814       3.12 13.26  
1735+2134 7193.734640       3.12 12.60  
1735+2134 7193.744466     -29.59 14.18  
1738+2927 7931.733120    -274.53 15.59  
1738+2927 7931.815028     285.89 21.41  
1738+2927 8037.602866    -205.62 22.46  
1738+2927 8037.618154     352.64 23.11  
1738+2927 8037.627969     164.00 17.12  
1738+2927 8037.636903    -324.34 23.51  
1738+2927 8037.647042    -321.80 36.71  
1738+2927 8037.656242      33.00 34.64  
1738+2927 8050.612416    -242.63 18.42  
1738+2927 8050.620460    -323.72 17.76  
1738+2927 8051.604975     171.28 14.58  
1738+2927 8051.613539    -178.19 15.50  
1738+2927 8051.620657    -366.26 18.48  
1738+2927 8052.606746     145.24 16.24  
1738+2927 8052.614766    -224.38 20.39  
1738+2927 8052.642265     284.80 19.39  
1738+2927 8052.649753     328.91 17.96  
1741+6526 5509.568439     210.70 23.45  
1741+6526 5509.583925    -462.29 24.74  
1741+6526 5509.598370    -349.28 17.98  
1741+6526 5509.612212     235.84 26.46  
1741+6526 5509.617166     425.92 16.65  
1741+6526 5513.568387    -455.74 15.74  
1741+6526 5513.576581     -80.10 12.22  
1741+6526 5513.581396     136.37 12.49  
1741+6526 5513.611882    -221.98  9.77  
1741+6526 5513.616674    -413.53  9.91  
1741+6526 5531.558931     489.37 17.50  
1741+6526 5531.564244     544.44 58.45  
1741+6526 5531.580667    -333.22 19.49  
1741+6526 5531.585783    -527.27 14.38  
1741+6526 5531.591663    -507.67 12.76  
1741+6526 5532.561804    -472.09  9.51  
1741+6526 5532.581133    -114.03 13.49  
1741+6526 5533.563994     128.34 15.03  
1741+6526 5742.840125    -482.77 14.37  
1741+6526 5742.859419     -66.37 12.94  
1840+6423 5509.577194    -289.20 16.47  
1840+6423 5509.591731    -221.69 20.07  
1840+6423 5509.605713    -175.58 13.79  
1840+6423 5510.674049      26.38 14.85  
1840+6423 5511.665662    -288.24 14.29  
1840+6423 5513.594894    -338.72 17.70  
1840+6423 5513.623089    -212.73 11.82  
1840+6423 5531.572918    -364.02 10.86  
1840+6423 5531.598833    -295.57 14.65  
1840+6423 5531.606819    -216.59 13.83  
1840+6423 5532.568940    -166.18 14.27  
1840+6423 5532.574704    -144.46 14.71  
1840+6423 5532.587563     -41.79 15.53  
1840+6423 5532.593315      44.33 11.56  
1840+6423 5532.613535     109.05 14.15  
1840+6423 5532.619275     184.78 11.27  
1840+6423 5532.625479     155.69 11.49  
1840+6423 5532.630294     216.18 15.71  
1840+6423 5533.556895     130.16 13.64  
1840+6423 5533.570957     200.63 11.16  
1840+6423 5533.612427     153.73 13.94  
1840+6423 5533.618191     139.74 16.76  
1840+6423 5741.942208     108.30 13.38  
1840+6423 5741.952926      48.04 15.02  
1840+6423 5742.846428     191.62 21.55  
1840+6423 5742.852817     192.62 22.56  
1840+6423 5742.865687     176.88 16.40  
1840+6423 5862.580456      -7.99 13.74  
1840+6423 5862.603049     160.74 14.01  
1840+6423 5862.580456      -7.99 13.74  
1840+6423 5862.603049     160.74 14.01  
1840+6423 5863.583297     286.84 20.33  
1840+6423 5863.603019     233.24 32.91  
1840+6423 5864.573255      93.80 11.02  
1840+6423 5864.593336     -78.10 12.69  
1840+6423 5865.569590    -289.87  9.10  
1840+6423 5865.580481    -303.52 14.08  
1840+6423 5866.576227    -199.89 13.85  
1840+6423 5866.587430    -129.13 14.59  
1840+6423 6242.587788     214.03 19.21  
1840+6423 6243.564806      83.87 27.03  
1840+6423 6243.585605     -74.59 17.12  
1932+3605 6242.568695    -122.74 13.81  
1932+3605 6242.615197    -164.34 25.37  
1932+3605 6243.557160    -185.72 16.04  
1932+3605 6243.578016    -137.16 17.37  
1935+3608 7311.583715    -429.96 13.71  
1935+3608 7311.595844    -411.30 11.22  
1935+3608 7311.620947    -431.41  8.10  
1935+3608 7311.629592    -448.66 13.56  
2041-1757 5861.594394     -97.20 19.57  
2041-1757 6564.674012    -116.19 20.34  
2041-1757 6564.687263    -136.67 26.29  
2041-1757 6564.700619    -168.69 26.78  
2041-1757 6564.713847    -151.69 17.54  
2041-1757 6564.727075    -122.85 17.21  
2041-1757 6564.740222    -153.17 14.58  
2041-1757 6564.753381    -150.12 16.32  
2041-1757 6836.910164    -112.51 12.33  
2041-1757 6836.924945    -147.57 12.71  
2041-1757 6836.939657    -109.44 11.59  
2041-1757 6836.954507    -130.38 16.68  
2041-1757 6836.969056    -135.07 18.62  
2041-1757 7189.902056    -126.87 17.19  
2041-1757 7189.916050    -118.71 15.81  
2041-1757 7189.930044    -153.27 11.34  
2041-1757 7309.643932    -140.76 13.25  
2041-1757 7309.658433    -119.43 16.09  
2041-1757 7309.673003    -122.70 10.15  
2041-1757 7309.687504    -155.10 14.80  
2052-0332 6836.959400    -175.23 13.64  
2052-0332 7573.858475    -215.25  8.45  
2052-0332 7574.822365    -109.27 13.86  
2052-0332 7691.578810    -213.37 15.43  
2052-0332 7692.596247    -191.08  8.31  
2103-0027 5384.922478     199.06  9.94  
2103-0027 5384.936089     210.93  8.89  
2103-0027 5385.893592     -33.62  6.48  
2103-0027 5385.923014     165.13 16.53  
2103-0027 5387.910692    -152.38  6.70  
2103-0027 5387.939466      88.70  8.05  
2103-0027 5387.947314     143.52  9.71  
2103-0027 5387.956481     171.42  9.89  
2103-0027 5387.966759     245.74 10.68  
2103-0027 5395.88891      213.20 44.26  
2103-0027 5395.89969      199.10 14.10  
2103-0027 5395.91083      130.10 17.77  
2103-0027 5395.92039       95.90 19.05  
2103-0027 5395.96147     -244.40 13.84  
2103-0027 5395.97105     -294.80 15.12  
2103-0027 5395.97876     -340.60 14.82  
2103-0027 5396.90619      194.90 15.24  
2103-0027 5396.91563      176.70 16.41  
2103-0027 5396.92394      161.40 18.44  
2103-0027 5396.95404      -19.80 14.88  
2103-0027 5396.96331     -132.60 16.08  
2103-0027 8050.583189    -334.58 10.42  
2103-0027 8050.635823    -134.47  7.74  
2103-0027 8051.578815    -256.61 12.38  
2103-0027 8051.631264    -262.03 11.58  
2103-0027 8051.725838     171.15  9.50  
2119-0018 5008.884992      25.50 20.06  
2119-0018 5152.578978      47.18 12.55  
2119-0018 5152.591870     302.01 12.43  
2119-0018 5153.581786    -164.90 16.81  
2119-0018 5153.590153    -278.74 21.18  
2119-0018 5153.597282    -354.18 16.33  
2119-0018 5153.605372    -291.95 15.53  
2119-0018 5153.612500    -125.24 17.54  
2119-0018 5153.628726     343.85 25.75  
2119-0018 5153.636966     395.19 17.39  
2119-0018 5153.645148     351.37 18.84  
2119-0018 5153.654661     190.43 26.57  
2119-0018 5153.663884     -77.19 25.71  
2119-0018 5157.626210     417.35 32.83  
2119-0018 5157.635329     377.39 19.27  
2119-0018 5157.644287     301.59 19.41  
2119-0018 5157.653291      64.35 26.55  
2119-0018 5157.662260    -107.06 25.62  
2119-0018 5157.672131    -385.60 19.75  
2119-0018 5158.586060     373.29 22.58  
2119-0018 5158.594878     350.19 16.74  
2119-0018 5158.603454     182.57 29.87  
2119-0018 5158.613036    -133.83 25.80  
2119-0018 5158.625477    -344.79 19.86  
2119-0018 5158.636229    -407.15 19.92  
2127-0321 6596.626131    -317.00 11.82  
2127-0321 6837.895204    -224.73 13.69  
2127-0321 6838.848325    -270.03 10.17  
2127-0321 6838.935842    -279.31 10.04  
2127-0321 7336.589442    -258.32 11.15  
2127-0321 7336.615284    -288.99 14.96  
2127-0321 7336.643337    -243.12 16.09  
2127-0321 7336.704130    -284.77 14.41  
2132+0754 5862.656631    -230.26 10.89  
2132+0754 5862.673146     -84.80 11.12  
2132+0754 5862.697877      20.30 16.07  
2132+0754 5862.700470     103.27 19.15  
2132+0754 5863.643676    -264.75 12.94  
2132+0754 5863.645967    -285.73 16.66  
2132+0754 5863.648236    -262.71 14.39  
2132+0754 5863.650481    -216.67 17.86  
2132+0754 5863.652749    -253.59 22.41  
2132+0754 5863.655041    -236.18 25.87  
2132+0754 5863.657297    -237.61 34.60  
2132+0754 5863.659577    -190.63 26.96  
2132+0754 5865.593599    -161.75  9.42  
2132+0754 5865.596654    -204.15 14.37  
2132+0754 5865.632855    -298.66 15.29  
2132+0754 5865.635933    -303.80  9.91  
2132+0754 5865.671277    -170.11  9.77  
2132+0754 5865.674310    -155.55  9.43  
2132+0754 5865.723958     194.62  8.22  
2132+0754 5865.727384     216.81  7.06  
2132+0754 5865.729999     232.18  9.79  
2132+0754 5865.732638     226.45 14.12  
2132+0754 5865.735473     253.78  9.39  
2132+0754 5866.566164       1.10 14.74  
2132+0754 5866.569937     -31.25  6.66  
2132+0754 5866.752051     283.78 10.25  
2132+0754 5866.754782     292.87 10.05  
2132+0754 5866.758277     284.99 10.91  
2132+0754 5866.761008     272.17 14.90  
2132+0754 5866.763948     291.08  9.59  
2132+0754 5866.766957     294.70 12.30  
2132+0754 6038.972901    -169.61 13.49  
2132+0754 6041.978392     -93.54 11.94  
2132+0754 6123.833623     268.08 12.13  
2132+0754 6123.973225    -306.66 10.40  
2135-0724 5510.609829     -21.13 20.14  
2135-0724 5510.641481      16.13 33.61  
2135-0724 5510.685331     -21.77 22.76  
2135-0724 5513.633094     -18.78 36.46  
2138+2742 7574.913459    -493.88 12.58  
2138+2742 7692.621733    -533.68  9.19  
2138+2742 7692.652529    -504.12  9.51  
2138+2742 7930.932060    -495.39 18.90  
2139+2227 5860.753599      10.53 10.50  
2139+2227 6273.561709      33.74 14.13  
2139+2227 6273.571489      44.72 16.32  
2139+2227 6273.580030      32.48 15.91  
2139+2227 6273.589821       3.33 14.10  
2139+2227 6273.598362      31.69 15.63  
2139+2227 6273.608106      25.64 17.70  
2139+2227 6273.616647      19.22 12.82  
2139+2227 6273.626207      35.00 19.84  
2139+2227 6273.634759      13.41 12.92  
2139+2227 6273.644295      23.28 15.75  
2139+2227 6541.760738     -13.81  8.88  
2139+2227 6541.770437      -1.94 11.46  
2139+2227 6541.779985      -4.36 10.58  
2139+2227 6541.789256      -2.82  9.07  
2139+2227 6541.798596      -7.42 10.29  
2139+2227 6541.807890      -3.35 10.98  
2139+2227 6541.817184      27.57  7.25  
2139+2227 6541.826524      -3.21  6.39  
2139+2227 6541.835725      10.56 10.05  
2139+2227 6541.845077      22.24  8.44  
2139+2227 6541.854371      13.05  9.56  
2139+2227 6541.863873      17.34 13.53  
2139+2227 6541.873271      -7.10  9.84  
2139+2227 6541.882530     -14.59  8.43  
2139+2227 6948.666017      33.93 10.82  
2139+2227 6948.674570      21.90 12.45  
2139+2227 6948.683122      -1.51 10.50  
2139+2227 6948.691687       3.61 11.04  
2139+2227 6953.715400      25.56 12.70  
2139+2227 6953.723952      26.04  9.90  
2139+2227 6953.732505      26.60 12.45  
2139+2227 6953.741058      26.53 11.80  
2139+2227 7187.890388      -7.36 12.83  
2139+2227 7187.899498      -7.09 12.65  
2139+2227 7193.915673      -2.52 12.23  
2139+2227 7193.924227     -15.20 11.27  
2147+1859 7574.876074    -260.53 11.90  
2147+1859 7930.922088     122.17 18.33  
2147+1859 7931.848418     100.13 18.18  
2147+1859 7931.874624    -122.72  9.96  
2147+1859 7931.967165     200.01 18.74  
2147+1859 8037.700494     118.29 10.61  
2147+1859 8037.710285     116.68 11.60  
2147+1859 8037.718571      32.23 11.29  
2147+1859 8037.726846       5.78 15.82  
2147+1859 8037.737644    -110.96 15.10  
2147+1859 8051.643546     -91.09 12.09  
2147+1859 8051.734917     134.31  9.19  
2147+1859 8051.776060    -129.61 11.82  
2147+1859 8052.761371      93.60 12.77  
2147+1859 8052.771104      85.98 12.92  
2147+1859 8052.779958     110.04 12.77  
2147+1859 8078.579995    -234.73 13.41  
2147+1859 8078.592911    -251.88 15.00  
2147+1859 8078.604229    -233.47 22.10  
2147+1859 8078.617295    -129.03  9.59  
2151+1614 5860.718022    -140.49 21.44  
2151+1614 6221.605212     -73.48 17.41  
2151+1614 6221.621947       7.04 20.26  
2151+1614 6221.638694      48.77 21.64  
2151+1614 6221.655695      59.98 25.35  
2151+1614 6221.672557      23.57 22.61  
2151+1614 6221.689767      35.76 17.86  
2151+1614 6221.706583      58.03 20.76  
2151+1614 6272.595266     104.65 22.29  
2151+1614 6540.770542    -166.47 19.91  
2151+1614 6540.787707    -202.05 21.41  
2151+1614 6540.804917    -176.57 16.82  
2151+1614 6540.821850    -212.06 19.28  
2151+1614 6540.839106    -250.87 22.38  
2151+1614 6540.855923    -260.35 14.53  
2151+1614 6540.872891    -284.20 15.09  
2151+1614 6540.889905    -196.84 23.41  
2151+1614 6564.771533      58.54 16.62  
2151+1614 6564.788268      70.29 19.64  
2151+1614 6564.804876     109.22 19.82  
2151+1614 6564.821554     115.57 22.67  
2151+1614 6564.838162     151.10 41.44  
2151+1614 6564.854886     109.95 43.15  
2151+1614 6564.871621     116.20 29.03  
2151+1614 6566.738757     -63.23 17.94  
2151+1614 6566.755689     -74.72 27.97  
2151+1614 6566.773061     -87.56 19.26  
2151+1614 6566.789808    -105.51 21.53  
2151+1614 6566.806474    -209.01 19.57  
2151+1614 6566.823174    -163.29 14.28  
2151+1614 6566.839898    -173.14 21.01  
2151+1614 6596.564594    -171.71 14.82  
2151+1614 6596.583631    -118.90 12.01  
2151+1614 6600.568325    -182.14 17.05  
2151+1614 6600.624385    -223.21  9.92  
2151+1614 6834.890279    -176.59 19.84  
2151+1614 6834.906866    -174.79 26.16  
2151+1614 6834.924147    -187.58 27.66  
2151+1614 6834.940769    -156.96 20.90  
2151+1614 6834.957332    -154.08 14.97  
2154+1538 7574.863884    -197.27 13.32  
2154+1538 7692.741699    -293.44 10.97  
2154+1538 7930.889372    -287.64 14.35  
2154+1538 7930.910994    -287.06 15.23  
2154+1538 7930.941321    -290.14 12.75  
2154+1538 7931.865350    -272.20 17.51  
2154+1538 8051.745036    -289.53 12.06  
2201+2420 7311.755996    -176.67 10.19  
2201+2420 7336.746029    -110.98 10.19  
2201+2420 7573.956068    -186.64 14.20  
2201+2420 7692.721760    -109.44 16.84  
2219+1204 5512.715898    -341.63  7.67  
2219+1204 5862.678664    -334.25 11.00  
2219+1204 5862.681627    -328.24  9.17  
2219+1204 5866.632792    -361.07  5.69  
2219+1204 6123.841744    -327.30 10.94  
2219+1204 6243.603897    -322.88 11.16  
2219+1204 6596.569261    -370.76  7.71  
2219+1204 6837.846238    -374.68  7.00  
2219+1204 6837.850070    -365.72  7.87  
2219+1204 6838.969154    -372.97  5.53  
2219+1204 7008.580285    -355.44 10.04  
2219+1204 7008.587205    -324.46 12.35  
2219+1204 7155.967316    -353.69  6.98  
2219+1204 7155.971645    -364.63  6.80  
2219+1204 7336.601221    -325.53  6.76  
2219+1204 7336.603478    -325.61  6.78  
2219+1204 7336.606626    -326.44  6.63  
2219+1204 7336.654793    -320.31  8.96  
2219+1204 7336.715887    -341.12  9.71  
2219+1204 7336.774690    -345.04 11.99  
2219+1204 7692.565447    -354.27 17.11  
2219+1204 7692.572843    -347.01 13.34  
2219+1204 7692.577761    -383.02  7.35  
2219+1204 7692.580701    -367.80  8.54  
2219+1204 7692.583837    -352.59  8.58  
2219+1204 7692.587054    -377.15  8.67  
2219+1204 7724.554569    -348.69  6.21  
2219+2140 7311.819991    -212.13 16.46  
2219+2140 7336.724170    -179.29 14.74  
2219+2140 7336.766841    -165.61 13.39  
2219+2140 7692.731644    -204.77  9.29  
2228+3623 5442.899930     -61.52 14.87  
2228+3623 5443.921655     -65.11 13.19  
2228+3623 5808.920817     -61.59 13.22  
2228+3623 5808.938480     -57.41 11.73  
2228+3623 5864.569044     -51.01  4.36  
2228+3623 5865.567259     -54.78  3.84  
2228+3623 5896.629893     -41.73 16.75  
2228+3623 5896.642380     -56.40 16.96  
2228+3623 5896.654775     -43.82 15.41  
2228+3623 5896.667251     -42.80 14.27  
2228+3623 5896.679634     -69.33 18.64  
2228+3623 5896.695119     -17.15 37.32  
2228+3623 5896.729098     -49.08 17.85  
2228+3623 5919.575681     -76.48 32.95  
2228+3623 5919.588064     -31.65 21.87  
2228+3623 5919.600540     -32.30 25.22  
2228+3623 5919.613155      66.39 31.50  
2228+3623 5919.626012       5.79 30.80  
2228+3623 5919.638795     -33.42 22.97  
2228+3623 5919.651335     -33.80 32.86  
2228+3623 5919.664054     -81.42 28.81  
2228+3623 5919.676541      50.16 45.11  
2228+3623 5920.572470     -55.78 40.73  
2228+3623 5920.584945    -107.95 32.77  
2228+3623 5922.593349     -48.35 17.24  
2228+3623 5922.605987     -63.52 18.50  
2228+3623 5922.618452    -108.04 26.01  
2228+3623 5922.631309     -88.07 31.57  
2228+3623 5922.643936     -35.97 35.43  
2228+3623 5922.656470     -88.52 41.52  
2228+3623 5922.669073     -80.55 45.71  
2228+3623 5923.565824     -81.58 27.72  
2228+3623 5923.579330     -14.65 28.62  
2228+3623 6596.577373     -71.63  4.22  
2231+2619 6598.693042    -168.08 24.73  
2231+2619 6837.859012    -168.10 15.38  
2231+2619 7692.680296    -212.44 12.76  
2231+2619 7931.897197    -172.40  7.75  
2236+2232 4732.63362     -280.35  5.35  
2236+2232 4732.63772     -296.30  5.97  
2236+2232 4732.67339     -255.55  3.63  
2236+2232 4732.73553     -233.37  3.61  
2236+2232 4732.82065     -161.73  5.87  
2236+2232 4732.90224     -100.40  5.93  
2236+2232 4733.60017     -285.16  5.46  
2236+2232 4733.63906     -270.94  6.64  
2236+2232 4733.74270     -213.23  3.81  
2236+2232 4733.90517     -104.57  5.59  
2236+2232 4822.55410     -269.00  4.65  
2236+2232 4822.62387     -225.91  7.36  
2236+2232 4822.67241     -188.40  5.40  
2236+2232 5094.81508     -102.20  3.80  
2236+2232 5100.61535      -77.10  5.70  
2236+2232 5100.64317      -67.00  4.40  
2236+2232 5100.65032      -61.10  4.80  
2236+2232 5100.79241      -59.80  3.00  
2236+2232 5101.59483     -100.00  5.70  
2236+2232 5101.59985      -97.40  8.40  
2236+2232 5101.60701     -110.20  7.10  
2236+2232 5101.61413      -93.50  5.50  
2236+2232 5101.62249      -81.20  6.90  
2236+2232 5101.62961      -92.30 12.10  
2236+2232 5101.63677      -64.50  5.10  
2236+2232 5101.87234      -89.80  2.40  
2236+2232 5102.59303     -122.30  7.20  
2236+2232 5102.59914     -104.50  5.80  
2236+2232 5102.60759     -100.50  3.90  
2236+2232 5102.61494      -82.60  4.60  
2236+2232 5102.62206      -89.70  3.10  
2236+2232 5102.63034      -95.40  4.70  
2236+2232 5102.88991      -94.60  5.20  
2236+2232 5511.56650     -206.40  8.20  
2236+2232 5511.58061     -204.90 11.90  
2236+2232 5511.58308     -181.40 12.10  
2236+2232 5511.59159     -188.90  9.30  
2236+2232 5511.59425     -172.70 10.10  
2236+2232 5512.68415     -132.40 10.00  
2236+2232 5512.71175     -116.50  6.60  
2236+2232 5512.75448      -85.10  6.80  
2236+2232 5513.72902     -130.70 10.60  
2236+2232 6123.837292    -107.37 12.98  
2236+2232 6123.978008     -74.43 13.09  
2236+2232 6126.876383     -96.66 13.42  
2236+2232 6126.942939     -57.75 13.89  
2238+1253 7634.734212    -205.41 13.97  
2238+1253 7634.743401    -204.42 10.19  
2238+1253 7634.752672    -187.24 12.61  
2238+1253 7634.765300    -173.59 10.66  
2238+1253 7634.774663    -188.97  9.81  
2238+1253 7634.784524    -185.59 10.82  
2238+1253 7634.794409    -165.90 10.30  
2238+1253 7634.803541    -208.30 10.71  
2238+1253 7634.813066    -206.90 11.37  
2238+1253 7634.822245    -187.70  7.28  
2243+2827 6598.591864    -131.74 12.06  
2243+2827 6837.869923    -119.12 12.62  
2243+2827 7336.797429    -177.83 20.01  
2243+2827 7692.691881    -158.51 13.61  
2245+0750 7691.659353    -160.49 11.68  
2245+0750 8050.671323    -247.64 12.60  
2245+0750 8050.755588     -82.07 12.45  
2245+0750 8050.815989      97.39 14.09  
2245+0750 8051.655120     247.32 24.50  
2245+0750 8051.765923     -62.65 14.28  
2245+0750 8051.794011     -71.82 11.57  
2245+0750 8052.668035    -240.30 25.76  
2245+0750 8052.791105      56.49 15.21  
2245+0750 8052.801659     127.20 14.04  
2245+0750 8432.704295    -159.92 14.88  
2245+0750 8461.586241    -291.17 13.53  
2245+0750 8461.673269     -63.63 10.73  
2245+0750 8462.588249     136.46 19.32  
2245+0750 8462.633835     112.67 15.53  
2245+0750 8462.683379     -44.10 15.68  
2245+0750 8483.610831     179.88 77.01  
2245+0750 8642.927460    -114.89 17.41  
2252-0056 4732.661721     -33.00  8.40  
2252-0056 4732.706500     -52.30 13.50  
2252-0056 4732.786660     -40.00 11.80  
2252-0056 4732.872943     -17.00 16.20  
2252-0056 4733.653315     -24.90 16.90  
2252-0056 4733.752698       4.80 13.10  
2252-0056 4733.761692     -39.80 13.90  
2252-0056 4733.829687     -18.20 18.70  
2252-0056 4733.892232     -11.50 11.70  
2252-0056 5094.801506     -22.90  7.30  
2252-0056 5100.666435     -18.00 16.40  
2252-0056 5100.681967       4.70  9.20  
2252-0056 5100.696261     -14.50  8.90  
2252-0056 5100.712232      34.40  8.30  
2252-0056 5100.726399     -12.90  9.50  
2252-0056 5100.742289       1.40  8.70  
2252-0056 5100.756386      26.40 10.80  
2252-0056 5100.770645     -29.40 15.40  
2252-0056 5100.781270     -29.90 11.50  
2252-0056 5101.650617     -35.30 15.10  
2252-0056 5101.659471      20.60 13.90  
2252-0056 5101.672399    -118.10 16.30  
2252-0056 5101.682989      27.10 16.70  
2252-0056 5101.698706     -35.80 13.60  
2252-0056 5101.709307      -2.80 16.80  
2252-0056 5101.719897     -33.60 17.30  
2252-0056 5102.645214     -86.10 19.90  
2252-0056 5102.655804      28.90 20.70  
2252-0056 5102.667655     -65.70 23.20  
2252-0056 5102.678245     -63.80 15.30  
2309+2603 6598.715699    -260.52 26.71  
2309+2603 6837.878298    -376.52 19.12  
2309+2603 6838.856494     114.74 10.19  
2309+2603 6838.910654     329.50  8.92  
2309+2603 6838.950067    -362.81  9.68  
2309+2603 7012.601738    -410.49 10.36  
2309+2603 7012.612605    -270.19  8.35  
2309+2603 7012.622291      15.97 11.53  
2309+2603 7012.663376    -196.68 20.16  
2309+2603 7154.953088    -421.27 27.29  
2309+2603 7154.962209    -228.54 43.63  
2309+2603 7154.970566     -19.11 41.70  
2309+2603 7155.941326    -474.13 23.92  
2309+2603 7155.950713    -353.38 22.95  
2309+2603 7155.959232    -137.20 17.44  
2309+2603 7311.739200      11.20 15.73  
2309+2603 7311.747151    -239.01 11.35  
2309+2603 7311.774302    -125.14 16.97  
2309+2603 7311.782335     163.16  9.20  
2309+2603 7311.789452     335.88 12.51  
2309+2603 7311.797450     395.16 13.87  
2309+2603 7311.804602     327.58 11.04  
2309+2603 7311.812588     166.40 12.12  
2317+0602 5513.747613     -66.04 20.17  
2317+0602 5513.777518     -66.22 22.84  
2317+0602 5864.712800    -115.25 24.10  
2317+0602 6126.906560      19.07 19.59  
2317+0602 6243.652178    -169.85 20.61  
2317+0602 6243.694929    -104.99 23.72  
2317+0602 6243.738444    -130.65 47.54  
2317+0602 7692.780788     103.59 52.21  
2317+0602 8037.755117       9.09 41.04  
2317+0602 8050.705558       2.56 18.56  
2317+0602 8050.714226     -28.83 15.29  
2317+0602 8050.722038      -8.76 13.19  
2317+0602 8050.729850     -64.09 19.02  
2317+0602 8050.737662     -16.83 16.48  
2317+0602 8051.805455      58.68 14.23  
2317+0602 8052.811964      88.04 28.69  
2317+0602 8432.718725     -67.17 27.62  
2317+0602 8461.605104     -74.29 18.91  
2317+0602 8461.701240     -29.56 28.46  
2317+0602 8462.661342      45.67 19.76  
2332+0427 5866.679596    -133.90 11.45  
2332+0427 5866.686772    -151.66 11.17  
2332+0427 6243.661525     212.84 12.85  
2332+0427 6243.704762     167.90  8.26  
2332+0427 6243.709276     155.38 11.36  
2332+0427 6243.748370      63.57 14.23  
2332+0427 6244.688593      21.89 10.36  
2332+0427 6244.750348     193.96 22.90  
2332+0427 6244.778875     203.37  9.17  
2332+0427 6838.864205     -89.32 11.10  
2332+0427 6838.918041     131.65  5.38  
2332+0427 6838.957431     171.92 11.62  
2332+0427 7008.564422     205.39 16.36  
2332+0427 7012.574842      80.71  8.18  
2332+0427 7012.591669     161.62 11.41  
2332+0427 7012.630415     184.08 13.09  
2332+0427 7012.678732     200.87 32.20  
2332+0427 7336.581175    -202.04 10.57  
2332+0427 7336.660718     -89.82 17.43  
2332+0427 7336.781738     249.89 11.51  
2332+0427 7359.562372     164.50  8.79  
2332+0427 7359.719336    -163.82 14.04  
2332+0427 7723.565456     -22.65 12.98  
2332+0427 7723.727130     -44.85 16.28  
2338-2052 5862.741697    -137.21 21.82  
2338-2052 5862.762679      71.83 25.51  
2338-2052 5863.718524    -146.86 29.36  
2338-2052 5863.726834     -66.98 33.75  
2338-2052 5863.767167     187.80 27.66  
2338-2052 5863.776228      30.48 38.84  
2338-2052 5864.629048     -93.89 30.92  
2338-2052 5864.662251      -5.39 18.04  
2338-2052 5864.669901       7.35 41.54  
2338-2052 5864.695860      58.29 18.65  
2338-2052 5864.703753     -78.29 19.81  
2338-2052 5864.724573    -102.74 20.28  
2338-2052 5864.732512      15.79 33.32  
2338-2052 5865.681840     168.16 17.91  
2338-2052 5865.688946     103.88 25.64  
2338-2052 5865.696052       4.36 19.84  
2338-2052 5865.704222     -77.29 22.60  
2338-2052 5865.711352     -94.29 21.43  
2338-2052 5865.718458    -112.84 25.28  
2338-2052 5866.708418    -107.53 39.74  
2338-2052 5866.717005    -112.37 29.46  
2338-2052 5866.732629      78.85 18.81  
2338-2052 5866.740568     106.61 21.56  
2338-2052 5866.747743     117.39 20.43  
2338-2052 6126.928554       0.28 27.17  
2339+2024 7405.582738      26.09 15.22  
2339+2024 8037.767614     250.87  9.89  
2339+2024 8050.764940     141.59  5.09  
2339+2024 8050.832414     116.66  8.84  
2339+2024 8051.664205      95.82  9.82  
2339+2024 8051.759155      36.73  9.77  
2339+2024 8051.852241      83.14  6.65  
2339+2024 8052.572613      65.44 12.41  
2339+2024 8052.752130     161.35  5.55  
2339+2024 8052.846038     242.22  7.17  
2339+2024 8052.849684     233.76  7.82  
2339+2024 8052.854626     225.14  6.96  
2339+2024 8052.858271     239.98 11.24  
2339+2024 8052.861940     238.21  8.32  
2339-0347 5866.682007     -86.92 13.32  
2339-0347 5866.690294     -99.15 10.87  
2339-0347 6243.666986    -132.16 24.41  
2339-0347 6243.713938     -80.07  9.53  
2339-0347 6244.699225     186.66 12.10  
2339-0347 6244.733505     146.91 12.06  
2339-0347 6838.869939     174.62 14.91  
2339-0347 6838.923358     188.41 10.65  
2339-0347 6838.962806     142.98  8.90  
2339-0347 7008.596947     152.84 14.68  
2339-0347 7012.567161     153.37  9.47  
2339-0347 7012.638520     147.42 12.03  
2339-0347 7336.575220     168.14 11.73  
2339-0347 7336.665329     106.59 14.43  
2339-0347 7336.788270     -48.32 15.05  
2339-0347 7359.568746     -35.98 10.98  
2339-0347 7691.676125    -110.73 10.10  
2339-0347 7691.726990     -82.10 12.01  
2339-0347 7691.807031     -20.89  9.38  
2342+0811 7582.052454    -136.28 20.00  
2342+0811 7582.058911    -168.36 31.18  
2342+0811 7583.040117      75.25 23.28  
2342+0811 7583.046574      97.21 20.05  
2342+0811 7583.052275      86.02 31.88  
2342+0811 7583.057977     -38.37 20.84  
2342+0811 7583.064433     -50.12 33.24  
2342+0811 7691.682281     -31.60 14.77  
2342+0811 7691.687605     -13.76 21.93  
2342+0811 7691.733320    -118.60 21.49  
2342+0811 7691.738377     -37.94 28.45  
2342+0811 7691.744743     -85.53 23.18  
2342+0811 7691.750495     -34.20 20.14  
2342+0811 7691.757126     -14.57 18.26  
2342+0811 7691.765158      32.59 14.79  
2342+0811 7691.772716      42.77 18.14  
2342+0811 7691.781859      70.86 13.59  
2342+0811 7691.790238     147.70 17.26  
2342+0811 7691.799589     126.21 14.47  
2342+0811 7723.575083      31.48 14.40  
2342+0811 7723.616491    -170.73 29.45  
2342+0811 7723.664692      22.11 16.18  
2342+0811 7723.720335      95.39 19.02  
2342+0811 7723.764336       4.45 53.16  
2342+0811 7724.567698     153.91 20.81  
2342+0811 8050.696179    -119.44 17.40  
2342+0811 8050.745170     -30.26 21.21  
2342+0811 8050.826994      82.06 26.49  
2342+0811 8051.846314     151.22 18.58  
2342+0811 8050.696179    -119.44 17.40  
2342+0811 8050.745170     -30.26 21.21  
2342+0811 8050.826994      82.06 26.49  
2342+0811 8051.846314     151.22 18.58  
2345-0102 4732.689649    -219.30 27.10  
2345-0102 4732.799579    -130.20 38.30  
2345-0102 4732.810239     -94.40 35.00  
2345-0102 4732.889312    -114.60 30.30  
2345-0102 4733.697952    -129.30 31.90  
2345-0102 4733.711030    -159.50 53.80  
2345-0102 4733.809108    -142.70 24.40  
2345-0102 4733.928533    -153.00 47.30  
2345-0102 5094.830335    -175.50 28.80  
2345-0102 5101.735791    -139.10 59.80  
2345-0102 5101.751161    -242.80 64.40  
2345-0102 5101.765224    -243.80 41.60  
2345-0102 5101.786080    -109.00 31.30  
2345-0102 5101.800154     -97.80 23.50  
2345-0102 5101.816149    -199.40 40.10  
2345-0102 5101.830211    -138.70 25.30  
2345-0102 5101.846137    -109.90 26.40  
2345-0102 5101.860199    -138.80 22.30  
2345-0102 5102.701680    -136.80 29.20  
2345-0102 5102.719307     -95.90 65.70  
2345-0102 5102.736402    -135.10 46.70  
2347-0828 6596.711999      54.27 10.97  
2347-0828 7359.577386      76.49 25.29  
2347-0828 7930.950764      97.10 17.02  
2347-0828 8037.802293      41.38 25.52  
2347-0828 8050.779099      91.21 14.42  


==> datafile2.txt <==
Title: The ELM Survey. VIII. 98 Double White Dwarf Binaries 
Authors: Brown W.R., Kilic M., Kosakowski A., Andrews J.J., Heinke C.O., 
         Agueros M.A., Camilo F., Gianninas A., Hermes J.J., Kenyon S.J.
Table: Measured and Derived Parameters
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---       ID      Object identifier
  12- 13 I2     h         RAh     Hour of Right Ascension (J2000)
  15- 16 I2     min       RAm     Minute of Right Ascension (J2000)
  18- 23 F6.3   s         RAs     Second of Right Ascension (J2000)
      25 A1     ---       DE-     Sign of the Declination (J2000)
  26- 27 I2     deg       DEd     Degree of Declination (J2000)
  29- 30 I2     arcmin    DEm     Arcminute of Declination (J2000)
  32- 36 F5.2   arcsec    DEs     Arcsecond of Declination (J2000)
  38- 43 F6.3   mag       gmag    Apparent g band magnitude; dereddened (1)
  45- 49 F5.3   mag     e_gmag    Uncertainty in gmag
  51- 55 I5     K         Teff    Effective temperature (2)
  57- 59 I3     K       e_Teff    Uncertainty in Teff
  61- 65 F5.3   [cm/s2]   log(g)  log surface gravity (2)
  67- 71 F5.3   [cm/s2] e_log(g)  Uncertainty in log(g)
      73 A1     ---       WD      White dwarf flag (3)
      75 A1     ---       ELM     ELM white dwarf flag (3)
      77 A1     ---       Clean   ELM white dwarf in clean sample (3)
      79 A1     ---       Disk    Object that orbits in the disk (3)
  81- 85 F5.3   solMass   Mass    Mass (4)
  87- 91 F5.3   solMass e_Mass    Uncertainty in Mass 
  93- 97 F5.2   mag       gMag    Absolute g band magnitude (4)
  99-102 F4.2   mag     e_gMag    Uncertainty in gMag
 104-109 F6.3   kpc       Dis     Heliocentric distance (4)
 111-115 F5.3   kpc     e_Dis     Uncertainty in Dis
 117-123 F7.4   mas       plx     ? Parallax (5)
 125-132 F8.4   mas     e_plx     ? Uncertainty in plx
 134-142 F9.4   mas/yr    pmRA    Proper motion along RA (5)
 144-151 F8.4   mas/yr  e_pmRA    Uncertainty in pmRA
 153-161 F9.4   mas/yr    pmDE    Proper motion along DE (5)
 163-168 F6.4   mas/yr  e_pmDE    Uncertainty in pmDE
 170-189 A20    ---       Gaia    Gaia DR2 source identifier
--------------------------------------------------------------------------------
Note (1): From SDSS except for 5 cases when it is derived from PanStarrs g or
          Gaia G.
Note (2): Corrected for 3D effects following Tremblay et al. (2015)
          [2015ApJ...809..148T].
Note (3): 
    1 = True;
    0 = False.
Note (4): Derived using the models of Althaus et al. (2013) 
          [2013A&A...557A..19A] and Istrate et al. (2016)
          [2016A&A...595A..35I], but are only valid for objects marked WD=1. 
Note (5): For the eight candidates without Gaia 5-parameter solutions, we list 
          proper motions from Gaia-PanStarrs1 (Tian et al. 2017) 
          [2017ApJS..232....4T]. 
--------------------------------------------------------------------------------
J0016-0043  0 16 22.109 -00 43 23.22 19.734 0.020 12354 230 7.536 0.062 1 0 0 1 0.416 0.032 10.85 0.10  0.599 0.064  1.3869   0.7787   21.7123   1.7938   14.7764 0.9519  2545129071932071424
J0022+0031  0 22 28.460   0 31 15.52 19.294 0.034 20460 310 7.580 0.040 1 0 0 1 0.435 0.010  9.70 0.04  0.831 0.043  1.6350   0.4512    8.3961   0.9928   -0.1913 0.6146  2546819845937777536
J0022+1243  0 22 43.457  12 43 28.41 18.856 0.018 11859 210 5.207 0.063 0 0 0   0.181 0.010  5.55 0.11  5.146 0.584  0.4059   0.4692    1.4525   0.9892   -2.6723 0.6278  2755746575841695232
J0022-1014  0 22 07.654 -10 14 23.69 19.601 0.031 20730 340 7.280 0.050 1 0 0 0 0.376 0.019  9.29 0.10  1.152 0.118                    -6.991    3.965   -13.191  3.965   2425129334949091840
J0027-1516  0 27 51.748 -15 16 26.57 17.131 0.025 10801 200 6.127 0.052 1 1 1 1 0.176 0.010  8.56 0.13  0.518 0.071  1.7115   0.1444  -11.936    0.2882  -10.126  0.1991  2374553930375154944
J0042+3103  0 42 07.253  31 03 29.45 18.005 0.016  9507 100 6.274 0.048 1 1 1 1 0.176 0.010  9.32 0.11  0.545 0.062  1.2825   0.2221  -14.913    0.3631    2.2823 0.2752   360595902165353472
J0046-0001  0 46 40.588 -00 01 10.72 17.665 0.021  8895 100 5.204 0.059 0 0 0   0.167 0.010  6.99 0.18  1.407 0.251  0.0225   0.1510    0.4390   0.3129   -6.7257 0.2143  2537018009013478400
J0050+2147  0 50 46.851  21 47 25.66 20.061 0.024 14218 250 5.826 0.053 1 1 0 0 0.186 0.010  7.12 0.15  4.102 0.623  0.8389   0.8569    2.9275   1.7905  -11.545  2.0285  2801934821646404480
J0056-0611  0 56 48.239 -06 11 41.80 17.230 0.023 12230 180 6.170 0.040 1 1 1 1 0.164 0.012  8.60 0.21  0.583 0.125  1.6165   0.1372   16.8164   0.2559  -15.382  0.1721  2524390049249274112
J0106-1000  1 06 57.420 -10 00 03.53 19.618 0.023 16970 260 6.100 0.050 1 1 1 0 0.184 0.012  7.56 0.17  2.581 0.443  1.3521   0.5726   16.7947   1.3321  -15.171  0.8227  2470207353182651008
J0108+4410  1 08 30.034  44 10 23.77 15.408 0.015  8427 100 6.229 0.070 0 0 0   0.165 0.011  9.78 0.17  0.134 0.022  0.1337   0.0624   -1.6223   0.1171   -0.0978 0.0852   376671281856196992
J0112+1835  1 12 10.263  18 35 03.52 17.137 0.016 10020 140 5.760 0.050 1 1 1 0 0.172 0.016  7.91 0.20  0.702 0.143  1.1832   0.1952   10.5920   0.5528  -20.486  0.2743  2786627626922933248
J0124+3908  1 24 59.733  39 08 04.43 18.285 0.013 29175 330 7.286 0.047 1 0 0 1 0.407 0.034  8.68 0.12  0.833 0.104  1.0446   0.2482    4.2722   0.4607   -3.4473 0.4473   323571256848983552
J0125+2017  1 25 16.757  20 17 44.67 17.179 0.021 11170 180 4.679 0.055 0 0 0   0.189 0.010  4.79 0.17  3.254 0.573  0.0862   0.1460    0.1510   0.3445   -1.4843 0.1970  2786529117553328640
J0130+5321  1 30 58.174  53 21 38.37 14.288 0.009  9231 100 6.627 0.056 1 1 0 1 0.191 0.013 10.26 0.10  0.085 0.009  6.5549   0.0515   61.1420   0.0918  -86.462  0.0855   407508116250828800
J0135+1445  1 35 32.835  14 45 53.56 16.865 0.016 32342 360 6.240 0.052 0 0 0   0.279 0.016  6.35 0.14  1.267 0.177 12.8258   0.0890 -131.56     0.1568 -150.76   0.1165  2588874825669925504
J0147+0113  1 47 20.465   1 13 58.28 20.216 0.022  9383 100 6.947 0.040 1 1 0 0 0.240 0.012 10.76 0.09  0.809 0.075 -0.3146   0.8756    3.1155   1.4860  -52.577  1.6687  2511132447278844928
J0151+1812  1 51 20.679  18 12 47.95 19.604 0.027  8879  90 6.328 0.050 1 1 1 1 0.154 0.011  9.90 0.10  0.933 0.098 -0.1289   0.4323   13.9995   0.9192   -2.7449 0.7981    92092035925893888
J0152+0749  1 52 13.779   7 49 13.77 18.067 0.010 10840 180 5.920 0.050 1 1 1 0 0.169 0.010  8.07 0.15  0.998 0.151  1.3185   0.2798    0.8830   0.3765  -21.763  0.3341  2568823856748296832
J0202-1652  2 02 58.794 -16 52 45.10 14.819 0.003  8204  90 5.430 0.086 0 0 0   0.187 0.011  7.65 0.21  0.271 0.058  0.4976   0.0426    1.8053   0.0792  -28.766  0.0579  5141614515226217088
J0212+2657  2 12 16.043  26 57 53.52 19.419 0.031  9163 100 6.518 0.049 1 1 1 0 0.170 0.012 10.14 0.11  0.804 0.089  1.4057   0.4510   -9.4283   0.8561  -13.408  0.7127   107127651277641472
J0217+5822  2 17 18.355  58 22 38.64 12.723 0.003  8606 120 5.330 0.220 0 0 0   0.186 0.014  7.32 0.62  0.120 0.075  0.3467   0.0393   -1.5298   0.0706    0.0490 0.0715   458775148005809408
J0243-0847  2 43 18.076 -08 47 49.69 18.645 0.022  8301 100 5.334 0.097 0 0 0   0.190 0.010  7.50 0.23  1.696 0.385  0.4128   0.4417    1.4823   0.5672   -2.0977 0.5188  5174044984349125120
J0244-0349  2 44 12.364 -03 49 39.77 19.043 0.025  7992 130 6.012 0.105 0 0 0   0.152 0.013  9.58 0.36  0.782 0.284  0.0304   0.2850   -0.9213   0.4976   -3.3838 0.5279  5185309927652367744
J0308+5140  3 08 18.184  51 40 11.60 13.113 0.004  8559 110 5.647 0.112 0 0 0   0.211 0.020  7.79 0.45  0.116 0.052  0.4156   0.0730   -2.2579   0.1469   -1.5093 0.1280   440098877851219456
J0321-0039  3 21 54.561 -00 39 37.61 15.442 0.015  8529 100 5.369 0.091 0 0 0   0.185 0.010  7.45 0.25  0.397 0.098  0.1990   0.0506   -0.0946   0.0886   -1.3038 0.0778  3262797289387310720
J0345+1748  3 45 17.085  17 48 05.93 16.418 0.100  8680 120 6.830 0.040 1 1 0 0 0.217 0.012 10.88 0.10  0.139 0.020  5.4808   0.0817  234.24     0.1616 -178.25   0.1298    44582933060466560
J0421+0002  4 21 28.542   0 02 13.29 17.118 0.017  8205 120 5.616 0.063 0 0 0   0.183 0.010  8.21 0.19  0.606 0.116  0.1781   0.1160    6.0331   0.1959   -8.8595 0.1143  3254800987996089472
J0426-0058  4 26 12.685 -00 58 24.05 17.052 0.015  8578 120 6.137 0.056 0 0 0   0.162 0.010  9.49 0.15  0.326 0.050  0.0866   0.1382    0.7294   0.2610   -0.5279 0.1433  3206405983699038080
J0441-0547  4 41 32.625 -05 47 34.95 18.310 0.016 12732 330 5.045 0.086 0 0 0   0.185 0.011  5.40 0.26  4.733 1.252  0.3092   0.2872    4.8286   0.4549   -6.2472 0.3931  3200233905240195968
J0528-0622  5 28 56.957 -06 22 51.40 15.284 0.016  8421 100 6.324 0.062 0 0 0   0.169 0.011  9.99 0.15  0.114 0.018  0.2272   0.0440    1.5001   0.0707   -1.1988 0.0652  3208962451314420224
J0542+8409  5 42 13.163  84 09 46.84 17.878 0.016  8593 100 5.884 0.082 0 0 0   0.153 0.013  8.90 0.20  0.624 0.128 -0.0177   0.1466   -0.3960   0.2160   -0.0471 0.2409   570467176981744256
J0651+2844  6 51 33.339  28 44 23.33 18.877 0.012 16340 260 6.810 0.050 1 1 1 1 0.256 0.015  8.92 0.14  1.091 0.159  1.0002   0.4759   -2.0315   0.8584   -8.4963 0.7651   887586156003183744
J0656+1639  6 56 23.891  16 39 35.18 17.996 0.009  8259 130 5.720 0.095 0 0 0   0.184 0.012  8.14 0.31  0.935 0.287  0.1204   0.1803   -0.4032   0.3683   -0.6019 0.3390  3355161312709155200
J0716+3613  7 16 01.369  36 13 37.71 16.859 0.011  8586 130 6.121 0.065 0 0 0   0.161 0.010  9.45 0.17  0.304 0.053  0.0349   0.1132   -1.2457   0.1678   -1.2491 0.1459   897618482347067136
J0726+3317  7 26 59.454  33 17 09.30 16.341 0.014  8712 100 6.044 0.058 0 0 0   0.159 0.010  9.20 0.17  0.268 0.044  0.2541   0.1119    0.3904   0.1647   -0.9418 0.1405   893115879151668224
J0730+1703  7 30 32.895  17 03 57.07 19.773 0.028 12030 220 6.300 0.050 1 1 1 1 0.159 0.011  8.85 0.14  1.760 0.243 -0.0376   0.7600   -6.8614   1.3491   -3.1000 1.1827  3169222935694491904
J0745+1949  7 45 11.558  19 49 26.56 16.290 0.008  8313 100 6.151 0.074 0 0 0   0.160 0.010  9.68 0.19  0.210 0.040  1.1421   0.0811  -10.389    0.1196   -2.5146 0.0890   671999108644503040
J0746+3922  7 46 15.839  39 22 03.06 16.605 0.019  8356 130 6.143 0.091 0 0 0   0.160 0.011  9.63 0.23  0.248 0.057  0.2040   0.0997   -0.8832   0.1342   -0.8573 0.0808   920362533202422784
J0747+4554  7 47 35.045  45 54 19.82 17.404 0.015  7563 110 5.652 0.082 0 0 0   0.189 0.011  8.59 0.13  0.580 0.074  0.1667   0.1170    4.9247   0.1715   -9.9281 0.1321   927238943346212096
J0750+4004  7 50 17.359  40 04 41.30 18.142 0.015  8139  90 5.418 0.081 0 0 0   0.187 0.012  7.66 0.20  1.248 0.255  0.1851   0.2069   -0.0372   0.3021   -1.1773 0.1986   920757768976338816
J0751-0141  7 51 41.174 -01 41 21.00 17.392 0.015 15740 250 5.490 0.050 1 1 1 1 0.187 0.012  6.06 0.12  1.844 0.232  0.5018   0.1328   -2.7258   0.2041   -2.7989 0.1391  3082238681040617088
J0754+2544  7 54 56.155  25 44 25.43 19.049 0.015 12972 280 7.635 0.051 1 0 0 1 0.452 0.010 10.91 0.08  0.425 0.036  2.2162   0.4253    3.5077   0.7213   -4.4923 0.4073   873870165059193728
J0755+4800  7 55 19.479  48 00 34.15 15.879 0.017 19839 220 7.399 0.043 1 0 0 1 0.405 0.035  9.60 0.15  0.180 0.027  5.4693   0.0997    2.2472   0.1336    5.4793 0.1097   933556290482790528
J0755+4906  7 55 52.402  49 06 27.92 20.104 0.023 13408 150 6.151 0.052 1 1 0 1 0.173 0.012  8.14 0.18  2.618 0.465                     0.       5.        0.     5.       933997710041265664
J0756+6704  7 56 10.732  67 04 24.44 16.237 0.020  8879 100 5.321 0.085 1 1 0 0 0.186 0.012  7.03 0.29  0.693 0.202  0.5045   0.0672    8.9289   0.0695  -23.274  0.0915  1095358811015024384
J0758+4754  7 58 04.600  47 54 06.06 16.245 0.017  7928 130 5.423 0.154 0 0 0   0.192 0.013  7.76 0.39  0.498 0.193  0.0087   0.0722   -0.1967   0.1018   -0.6692 0.0755   933162527880663424
J0800+0550  8 00 17.517   5 50 30.40 14.444 0.011 10570 180 6.131 0.066 0 0 0   0.175 0.010  8.64 0.16  0.145 0.023  0.3992   0.0450   -1.5251   0.0689   -1.2632 0.0436  3096022472335601408
J0802+4332  8 02 05.903  43 32 28.26 16.693 0.018  7559 120 5.114 0.144 0 0 0   0.144 0.021  7.65 0.38  0.643 0.243  0.0419   0.0952   -0.1979   0.1381   -0.5360 0.1179   923099453865383552
J0802-0955  8 02 50.136 -09 55 49.84 18.659 0.012 16980 270 6.440 0.050 1 1 1 1 0.224 0.013  8.13 0.14  1.426 0.198  0.6646   0.3315   -0.0298   0.5134   -0.5272 0.3242  3038227876276093568
J0803+3830  8 03 13.964  38 30 37.74 18.029 0.016  7807 120 6.197 0.076 0 0 0   0.158 0.010 10.14 0.19  0.379 0.073  0.0235   0.2045   -0.0381   0.3485    0.1247 0.2923   907472438698078080
J0803+4157  8 03 13.316  41 57 40.51 18.260 0.015  8326 120 5.441 0.075 0 0 0   0.184 0.011  7.82 0.21  1.225 0.262  0.1450   0.1657    0.7715   0.2408   -0.6034 0.1798   922679685238065280
J0805+4243  8 05 40.814  42 43 50.65 17.516 0.014  7911 120 6.056 0.079 0 0 0   0.153 0.011  9.74 0.18  0.359 0.066  0.0541   0.1449    0.7325   0.2192   -1.0864 0.1700   922816638858835456
J0806-0905  8 06 53.308 -09 05 11.48 17.720 0.006  8715 130 5.124 0.104 0 0 0   0.169 0.016  6.41 0.30  1.825 0.557  0.2923   0.1836   -0.7774   0.2615    0.3690 0.1565  3038658644316731136
J0811+0225  8 11 33.557   2 25 56.71 18.569 0.024 13540 200 5.670 0.040 1 1 1 1 0.180 0.012  6.87 0.14  2.286 0.323  0.2266   0.3013   -1.1273   0.5232   -2.1387 0.3559  3090821984198225664
J0811-0216  8 11 15.375 -02 16 52.85 19.091 0.014  7785 120 5.455 0.083 0 0 0   0.199 0.013  8.09 0.25  1.589 0.404  0.2056   0.5151    0.9390   0.7425   -3.5873 0.4613  3070568915590464768
J0815+2309  8 15 44.258  23 09 04.57 17.649 0.015 21430 330 5.840 0.050 1 1 1 0 0.218 0.010  6.21 0.17  2.091 0.355  0.5091   0.2019   13.0084   0.3222  -31.667  0.1921   677445741354224512
J0818+3536  8 18 22.347  35 36 18.71 20.535 0.026 10442 140 5.862 0.046 1 1 0 0 0.165 0.010  8.06 0.13  3.130 0.406                   -17.912    4.905   -24.292  4.905    904433388558598016
J0822+2753  8 22 12.580  27 53 07.19 18.225 0.013  8980 130 6.650 0.050 1 1 1 1 0.191 0.013 10.42 0.10  0.379 0.040  1.7008   0.2292    2.3369   0.3421  -20.007  0.2358   683323249480177408
J0822+3048  8 22 39.536  30 48 56.84 20.198 0.023 13921 160 7.146 0.050 1 0 0 0 0.305 0.016  9.96 0.10  1.189 0.116  0.8847   1.4890   -7.1515   1.8048  -26.174  1.5914   708665755549775872
J0823+3731  8 23 28.334  37 31 01.67 18.087 0.017  7636 120 5.300 0.142 0 0 0   0.187 0.019  7.89 0.39  1.094 0.428 -0.0123   0.2073    0.7765   0.3333   -4.8451 0.2841   905056300550457344
J0825+0026  8 25 45.237   0 26 03.18 19.848 0.019 13117 310 5.290 0.075 0 0 0   0.183 0.010  5.95 0.25  6.019 1.521  0.8776   0.9328    2.1611   1.4250   -1.6946 0.8484  3077679315552173696
J0825+1152  8 25 11.898  11 52 36.47 18.603 0.018 27180 400 6.600 0.040 1 1 0 1 0.252 0.020  7.56 0.11  1.619 0.177  0.0626   0.3380   -5.8748   0.5488    2.4973 0.3307   649261066445946624
J0829+3705  8 29 04.781  37 05 18.29 19.254 0.019 12559 220 7.564 0.050 1 0 0 1 0.426 0.019 10.85 0.10  0.479 0.050  1.9134   0.4939   -5.9910   0.7003   -4.5833 0.5890   904835951548722048
J0832+1351  8 32 38.893  13 51 20.93 16.564 0.021  6679 110 4.964 0.178 0 0 0   0.195 0.012  7.52 0.77  0.645 0.497  0.0359   0.0929   -2.8363   0.1518   -8.0500 0.0940   651389446080350848
J0834+3049  8 34 46.910  30 49 58.82 18.803 0.015 18473 310 7.111 0.050 1 0 0 0 0.317 0.015  9.29 0.11  0.859 0.096  1.6628   0.4873    1.2973   0.6773  -35.563  0.4667   709600306073392000
J0837+6648  8 37 08.517  66 48 36.91 17.848 0.019 11270 250 6.357 0.050 1 1 1 1 0.162 0.011  9.13 0.14  0.592 0.086  1.5368   0.1569    2.7721   0.1570  -19.657  0.2500  1093820521231069312
J0840+1527  8 40 37.574  15 27 04.42 19.229 0.027 13670 230 5.040 0.050 0 0 0   0.193 0.010  5.20 0.15  6.662 1.048 -0.2221   0.4323    2.4267   0.7788   -8.3367 0.5336   657681538809060736
J0845+1624  8 45 23.029  16 24 57.50 19.727 0.020 19620 310 7.510 0.050 1 0 0 1 0.436 0.012  9.82 0.10  0.957 0.095  1.8408   0.8660   -2.8940   1.4105   -4.5364 0.5840   658139932078033024
J0849+0445  8 49 10.127   4 45 28.73 19.126 0.020 10290 150 6.290 0.050 1 1 1 1 0.155 0.011  9.27 0.11  1.014 0.114  0.9032   0.4342   -1.3356   0.7255    1.4075 0.4169   581901582514764928
J0900+0234  9 00 52.043   2 34 13.88 17.963 0.016  8490 130 6.260 0.070 0 0 0   0.167 0.011  9.81 0.18  0.427 0.078 -0.3396   0.2211   -1.0260   0.3354    0.1670 0.2722   577407951506952064
J0907+3817  9 07 30.653  38 17 53.89 17.848 0.018 21169 400 7.314 0.055 1 0 0 1 0.388 0.032  9.31 0.11  0.509 0.055  2.1946   0.2472  -10.482    0.3103  -13.373  0.3717   719050681530154624
J0911+5833  9 11 57.270  58 33 08.06 19.204 0.020  8224  90 5.465 0.081 0 0 0   0.189 0.011  7.83 0.22  1.878 0.409 -0.1043   0.3769    0.8724   0.5502   -3.2653 0.6627  1038382496419455872
J0917+4638  9 17 09.550  46 38 21.64 18.736 0.019 12253 150 5.769 0.047 1 1 1 1 0.193 0.016  7.23 0.23  1.999 0.463  1.0664   0.3386   -2.6534   0.4996   -1.2795 0.5140  1011260873161111040
J0922+3319  9 22 39.943  33 19 50.78 20.145 0.024 14731 270 7.466 0.051 1 0 0 1 0.403 0.036 10.33 0.09  0.916 0.083  0.4246   1.3192  -10.770    1.8871   -3.9134 1.3835   702028587968264832
J0923+3028  9 23 45.598  30 28 04.62 15.627 0.019 18761 220 6.860 0.044 1 1 1 1 0.285 0.012  8.85 0.08  0.235 0.020  3.3397   0.1052   -4.1201   0.1432  -29.610  0.1105   700346923589710080
J0923-1218  9 23 50.319 -12 18 24.00 16.325 0.004 19455 210 7.170 0.041 1 0 0 1 0.344 0.023  9.23 0.13  0.262 0.034  3.6920   0.0792  -17.484    0.1362   12.7521 0.1185  5738500791959712768
J0935+4411  9 35 06.898  44 11 06.92 17.681 0.021 21660 380 6.960 0.050 1 0 0 1 0.314 0.012  8.31 0.10  0.749 0.074                   -27.734    1.728    -2.389  1.371    815092983559991808
J0936+1411  9 36 06.252  14 11 33.22 18.402 0.029  7982  90 5.501 0.077 0 0 0   0.182 0.013  8.16 0.24  1.117 0.271                     2.043    3.528    -5.486  2.808    617858911277765888
J0940+6304  9 40 08.736  63 04 27.37 19.629 0.026 12910 210 5.964 0.050 1 1 1 0 0.182 0.010  7.70 0.14  2.598 0.383  0.0616   0.4802    1.2579   0.5296   -6.2138 0.8258  1063391365133562112
J0941+3701  9 41 54.300  37 01 40.86 18.143 0.016  8404 130 5.820 0.079 0 0 0   0.190 0.017  8.72 0.32  0.767 0.248 -0.1715   0.1995   -4.0366   0.2433   -3.3078 0.2293   799703050586626816
J0955+1023  9 55 27.971  10 23 40.30 18.197 0.024  8434  90 5.373 0.065 0 0 0   0.185 0.010  7.46 0.17  1.402 0.246                    -2.782    1.754    -4.686  1.474   3879411652286273536
J0958+3124  9 58 04.354  31 24 24.65 20.111 0.022 10664 360 4.745 0.124 0 0 0   0.182 0.011  5.12 0.28 10.220 2.830  0.8671   1.2842   -2.4269   1.6322    1.5769 1.8378   745008772376223744
J1000+1303 10 00 44.048  13 03 56.26 19.429 0.023 11988 240 5.095 0.070 0 0 0   0.194 0.010  5.60 0.20  6.081 1.212 -0.1645   0.6677    0.6892   1.0802   -2.1524 1.2899   614919847977202432
J1000+2542 10 00 31.666  25 42 58.72 19.018 0.028  8266 130 5.179 0.137 0 0 0   0.189 0.011  7.49 0.42  2.023 0.845 -0.1888   0.5046    0.1022   0.6518   -3.8389 0.7051   643629402248240128
J1005+0542 10 05 48.088   5 42 04.38 19.701 0.023 16438 190 7.357 0.052 1 0 0 1 0.376 0.023  9.94 0.09  0.897 0.086 -0.7789   1.4222   -5.5640   1.4700   -1.4388 1.5380  3873389833259088384
J1005+3550 10 05 54.077  35 50 13.78 18.967 0.005 10060 140 6.020 0.050 1 1 1 0 0.168 0.010  8.55 0.12  1.210 0.149  0.1669   0.3131   19.5862   0.7070  -38.848  0.4818   795655546421763200
J1011+0242 10 11 32.730   2 42 16.43 18.830 0.022  8600 150 5.837 0.128 0 0 0   0.169 0.022  8.95 0.43  0.949 0.407  0.2740   0.5469   -2.2820   0.6128   -3.2281 0.5472  3835777017944359424
J1011+1340 10 11 42.172  13 40 41.32 17.261 0.024  8675 130 5.257 0.094 0 0 0   0.188 0.012  7.19 0.33  1.032 0.345  0.2675   0.2215   -2.5517   0.2480   -3.5185 0.2200  3887804812951572224
J1017+1217 10 17 07.107  12 17 57.32 17.491 0.020  8486 120 5.629 0.062 0 0 0   0.192 0.014  8.12 0.25  0.747 0.184 -0.0242   0.1897   -1.1601   0.2930   -9.1068 0.2629  3880671486452735360
J1020+3020 10 20 08.825  30 20 55.03 18.527 0.021  8302 140 5.798 0.130 0 0 0   0.192 0.016  8.64 0.43  0.949 0.412  0.3885   0.7527   -1.5062   1.0983   -2.7598 1.3313   742566172934814592
J1021+0543 10 21 53.117   5 43 22.28 19.360 0.017 18314 220 6.703 0.054 1 1 1 0 0.230 0.013  8.60 0.12  1.420 0.178  1.3622   0.6033  -10.721    1.1203  -11.711  0.8998  3861429723729285376
J1029+0150 10 29 36.163   1 50 10.85 17.026 0.018 29280 320 7.181 0.046 1 0 0 1 0.373 0.021  8.49 0.10  0.510 0.050  1.4977   0.1919  -18.084    0.2646   13.4150 0.2770  3855586815859996928
J1030+2014 10 30 24.788  20 14 48.34 18.575 0.015 16113 270 5.758 0.050 1 1 1 0 0.193 0.010  6.67 0.14  2.473 0.358  0.0968   0.7345   -4.0009   0.9114   -0.2777 1.3261   720684139195830528
J1032+2147 10 32 32.933  21 47 12.09 18.234 0.017 16265 190 7.445 0.043 1 0 0 1 0.403 0.036 10.10 0.13  0.424 0.056  1.7394   0.3883   -9.5170   0.5676  -20.077  0.4814   721448231057559808
J1034+2545 10 34 19.824  25 45 38.57 19.121 0.019  8446  90 5.526 0.046 0 0 0   0.184 0.010  7.81 0.19  1.825 0.348 -0.1762   0.3544   -0.6977   0.8870   -4.8481 0.5261   727510628935171584
J1039+1645 10 39 53.119  16 45 24.16 18.963 0.024 14306 240 7.638 0.046 1 0 0 1 0.460 0.010 10.59 0.07  0.473 0.033  1.3792   0.3908    2.7466   0.6716   -6.6089 0.5324  3889599005474936832
J1043+0551 10 43 36.269   5 51 50.01 19.054 0.023  9376 110 6.710 0.052 1 1 1 1 0.200 0.012 10.36 0.11  0.567 0.064 -0.0540   0.3929   -6.7328   0.5885    4.5757 0.5710  3859195447382106240
J1046-0153 10 46 07.851 -01 53 58.77 17.946 0.018 14860 230 7.370 0.050 1 0 0 1 0.372 0.021 10.17 0.10  0.358 0.035  2.8263   0.2845  -18.622    0.3738  -20.849  0.3126  3802665671948166656
J1048-0000 10 48 26.862 -00 00 56.81 18.261 0.023  8484  90 5.831 0.051 1 1 0 1 0.169 0.016  9.01 0.25  0.707 0.175  0.6502   0.3045   -3.0858   0.4047   -5.3089 0.3125  3806330138044722176
J1052+0203 10 52 11.748   2 03 33.00 17.943 0.023 12643 240 5.185 0.061 0 0 0   0.181 0.010  5.78 0.26  2.707 0.709  0.1820   0.2003    0.0260   0.3728   -7.4900 0.2593  3808341252186716544
J1053+5200 10 53 53.868  52 00 30.56 18.902 0.020 16370 240 6.540 0.040 1 1 1 0 0.230 0.010  8.43 0.11  1.272 0.145  1.5064   0.4446  -23.995    0.4175  -30.845  0.6204   837162724550333312
J1054-2121 10 54 35.795 -21 21 55.90 18.515 0.013  9408 160 5.824 0.129 1 1 1 0 0.158 0.018  8.35 0.34  1.079 0.363  0.5962   0.3140    5.1556   0.5626    5.5459 0.3604  3550575933763726720
J1056+6536 10 56 11.024  65 36 31.46 19.686 0.023 21010 360 7.100 0.050 1 1 1 1 0.296 0.022  8.85 0.11  1.472 0.164  0.7176   0.4729   -0.0079   0.8738   -3.6906 0.8930  1058999022339181440
J1058+4531 10 58 27.954  45 31 37.51 20.116 0.025 11430 310 5.581 0.086 1 1 0 0 0.165 0.013  7.26 0.28  3.733 1.049 -0.3424   1.3570   -2.6121   1.0458  -13.378  2.0834   782774935205777280
J1104+0918 11 04 36.686   9 18 21.78 16.596 0.016 16952 190 7.588 0.042 1 0 0 1 0.435 0.010 10.18 0.03  0.192 0.006  5.2396   0.1258  -60.519    0.1856  -68.257  0.1698  3866880552624195584
J1108+1512 11 08 15.503  15 12 46.64 18.835 0.017  8779 140 6.468 0.075 1 1 0 1 0.164 0.012 10.22 0.16  0.541 0.089                   -12.792    2.091    -9.175  2.321   3968755699416409088
J1112+1117 11 12 15.776  11 17 44.92 16.252 0.016  9484 110 6.506 0.048 1 1 1 1 0.170 0.012  9.98 0.10  0.185 0.020  2.6094   0.0774  -55.488    0.1175  -12.675  0.1119  3963587822967516032
J1113+2712 11 13 03.593  27 12 59.00 18.526 0.018 12273 220 5.011 0.056 0 0 0   0.183 0.010  5.42 0.18  4.282 0.787  0.2661   0.3766   -4.0124   0.5624   -4.1373 0.5103  3998265114037266944
J1115+0246 11 15 27.310   2 46 21.86 18.835 0.018 27182 450 7.439 0.056 1 0 0 0 0.446 0.010  9.06 0.10  0.899 0.091  1.3282   0.4507  -13.836    0.7201   -6.2443 0.4607  3811751005247652352
J1127-1030 11 27 35.197 -10 30 08.89 17.337 0.034 10995 200 4.671 0.061 0 0 0   0.188 0.010  4.81 0.19  3.379 0.662 -0.2843   0.1601   -1.6894   0.2260   -2.3861 0.1616  3589802832150651392
J1128+1743 11 28 23.333  17 43 54.51 19.452 0.026 11256 210 4.756 0.063 0 0 0   0.186 0.010  4.97 0.20  8.168 1.615 -0.3870   0.5912   -3.0862   0.9315   -0.2249 0.7263  3976731213166861312
J1130+0933 11 30 27.952   9 33 03.48 16.869 0.029  8646 130 5.189 0.082 0 0 0   0.185 0.013  6.99 0.34  0.947 0.325 -0.1327   0.2277   -4.4641   0.1926   -7.4568 0.1813  3914516039199386112
J1130+1249 11 30 56.603  12 49 50.67 16.407 0.019 15722 200 7.673 0.046 1 0 0 1 0.435 0.010 10.35 0.03  0.163 0.006  5.9309   0.1432  -32.004    0.2245  -19.555  0.1892  3917528765483656704
J1130+3855 11 30 17.418  38 55 49.93 19.461 0.021 11647 230 7.295 0.074 1 0 0 1 0.335 0.025 10.61 0.13  0.589 0.079  1.1020   0.3954  -33.555    0.4933   -8.8194 0.6833   767088585064621568
J1131-0742 11 31 43.465 -07 42 20.66 15.811 0.018  7947  90 5.152 0.103 0 0 0   0.191 0.012  7.34 0.29  0.494 0.145  0.1842   0.0669    6.6077   0.1113  -16.549  0.0696  3592853465817155456
J1133-0056 11 33 07.606 -00 56 16.45 17.835 0.021  8545 100 5.764 0.067 0 0 0   0.170 0.020  8.49 0.39  0.738 0.291  0.3771   0.2671   -4.1375   0.4170   -3.0572 0.2385  3794106184379352704
J1138-0035 11 38 40.679 -00 35 32.17 14.090 0.021 31614 330 5.627 0.045 0 0 0   0.197 0.010  5.30 0.12  0.571 0.072  0.8649   0.0630   -8.4262   0.1173  -25.372  0.0699  3794197787442075008
J1139-0040 11 39 41.336 -00 40 10.10 17.648 0.020 26076 300 7.430 0.046 1 0 0 1 0.438 0.010  9.11 0.08  0.511 0.043  2.1514   0.1855   17.7052   0.3122  -20.654  0.1889  3794186856749876736
J1141+3850 11 41 55.556  38 50 02.95 18.993 0.017 11290 210 4.940 0.100 1 1 0 0 0.178 0.010  5.47 0.18  5.210 0.958  0.5231   0.3576   -2.9616   0.4760   -8.8190 0.4275   766520476855004672
J1142+3747 11 42 24.621  37 47 03.63 15.032 0.020  8075 110 5.486 0.134 0 0 0   0.194 0.012  7.95 0.33  0.260 0.087  0.3541   0.0473    1.4185   0.0717   -0.0709 0.0714   766254468056179712
J1144+0503 11 44 58.576   5 03 10.59 18.593 0.023 16104 220 7.499 0.048 1 0 0 1 0.420 0.021 10.20 0.11  0.477 0.052  1.8696   0.3734  -11.668    0.6998  -35.284  0.3813  3897008098937793792
J1146+2805 11 46 21.833  28 05 52.12 17.647 0.028  8603 130 5.310 0.101 0 0 0   0.187 0.011  7.29 0.29  1.179 0.348  0.3507   0.1570   -3.4886   0.2364   -4.4877 0.2411  4019746581946865408
J1151+5858 11 51 38.384  58 58 53.23 20.047 0.025 15430 300 6.100 0.060 1 1 0 0 0.199 0.010  7.56 0.16  3.292 0.540  1.3561   0.5567   -3.4552   0.8848   -8.8873 0.9619   846536370415062784
J1152+0248 11 52 20.034   2 48 14.27 18.384 0.021 19734 220 7.372 0.043 1 0 0 1 0.397 0.037  9.56 0.14  0.581 0.083  1.4031   0.2628   34.1589   0.4888   -9.8615 0.2658  3892640293292355328
J1153+0133 11 53 51.303   1 33 08.72 18.387 0.022 11318 330 4.731 0.109 0 0 0   0.188 0.012  4.88 0.32  5.150 1.657  0.2377   0.2683   -0.8833   0.4340   -2.2087 0.2782  3892260820046356992
J1157+0546 11 57 34.456   5 46 45.48 19.770 0.024 11870 260 4.810 0.140 0 0 0   0.189 0.012  4.96 0.39  9.397 3.625  0.0801   1.0206   -3.1797   1.5416   -5.3113 1.1524  3898175574128018304
J1215+0014 12 15 15.778   0 14 40.83 19.758 0.018  8516 120 5.114 0.184 0 0 0   0.184 0.015  6.79 0.47  3.931 1.865  0.2038   0.7588    0.5120   1.8914   -4.9104 1.0486  3698369469270761984
J1221-0311 12 21 00.795 -03 11 39.90 19.898 0.036 11795 220 5.200 0.068 0 0 0   0.181 0.010  5.54 0.10  7.894 0.860 -0.6869   0.9456   -3.4552   1.8557    0.0931 1.0398  3693445615683492096
J1230+5911 12 30 57.049  59 11 31.31 19.407 0.054 11070 320 4.836 0.116 0 0 0   0.181 0.011  5.25 0.26  6.899 1.839  0.9859   0.3311   -0.4166   0.5348   -0.9848 0.4980  1580973201050195456
J1233+1602 12 33 16.201  16 02 04.54 19.833 0.017 11700 240 5.590 0.070 1 1 1 0 0.170 0.012  6.96 0.24  3.752 0.888 -0.0890   0.8648    4.3160   1.9252  -12.891  1.3278  3933774668259316224
J1234-0228 12 34 10.351 -02 28 02.98 17.734 0.015 17800 260 6.610 0.040 1 1 1 0 0.249 0.011  8.36 0.12  0.796 0.092  1.3309   0.2160  -15.387    0.5246  -10.844  0.3070  3683189405578704640
J1235+1543 12 35 49.854  15 43 18.97 17.218 0.020 21024 310 7.178 0.044 1 0 0 1 0.352 0.016  9.08 0.12  0.424 0.051  2.3319   0.1660  -32.573    0.2732  -25.590  0.1784  3933557828245537152
J1237+4913 12 37 28.515  49 13 02.38 18.500 0.021 22000 230 7.509 0.051 1 0 0 0 0.445 0.010  9.58 0.10  0.608 0.062  0.8549   0.2334  -97.798    0.2462  -18.385  0.2654  1544331701176666624
J1238+1946 12 38 00.082  19 46 31.11 17.191 0.023 14950 240 4.890 0.050 1 1 0 0 0.197 0.012  4.87 0.20  2.908 0.583  0.7653   0.1312  -21.189    0.2431  -33.622  0.1306  3948319763985443200
J1241+0633 12 41 24.258   6 33 50.59 17.734 0.021 11324 170 6.646 0.047 1 1 1 0 0.213 0.011  9.55 0.12  0.447 0.054  2.2875   0.1846  -39.626    0.3242  -36.305  0.1643  3709889258752971392
J1249+2626 12 49 43.571  26 26 04.13 16.577 0.015 10195 160 5.740 0.053 1 1 1 1 0.173 0.016  7.78 0.21  0.576 0.121  1.3924   0.0799    0.5073   0.1150   -9.2230 0.0841  3961552042828390272
J1305+1406 13 05 29.603  14 06 42.28 19.895 0.029 11735 220 4.885 0.069 0 0 0   0.184 0.011  5.20 0.21  9.102 1.966 -0.4508   0.5881   -2.8390   1.3603   -0.2203 0.9718  3930104193503055104
J1307-0026 13 07 17.121 -00 26 39.54 17.661 0.021  8101  90 5.598 0.070 0 0 0   0.179 0.011  8.27 0.20  0.754 0.149  0.1803   0.1387   -4.1432   0.2899   -2.5129 0.1374  3686166371966380672
J1309+0451 13 09 56.592   4 51 06.79 19.040 0.020 15258 240 7.622 0.040 1 0 0 1 0.435 0.010 10.43 0.04  0.527 0.023  2.3169   0.6668    1.1236   0.9869   -7.9202 0.6455  3716963550926186240
J1311+5538 13 11 10.016  55 38 04.79 18.452 0.018  7853  90 5.054 0.113 0 0 0   0.187 0.012  6.78 0.32  2.158 0.685 -0.0159   0.1691   -4.3656   0.2683   -1.8309 0.2420  1564571820458441472
J1328+1754 13 28 30.206  17 54 50.55 18.176 0.021  7819 120 5.596 0.085 0 0 0   0.186 0.012  8.44 0.23  0.885 0.200 -0.0439   0.1520   -8.8057   0.2841   -3.0332 0.1151  3746725200385818368
J1331+2108 13 31 44.434  21 08 17.27 18.405 0.019 11026 260 4.839 0.088 0 0 0   0.180 0.010  5.27 0.21  4.360 0.902  0.1171   0.2005   -1.3474   0.3703   -1.4598 0.1504  1441610003446614784
J1336+0646 13 36 33.716   6 46 26.10 15.121 0.023 17710 220 7.558 0.046 1 0 0 1 0.444 0.010 10.10 0.08  0.101 0.009  9.3469   0.0539   35.3513   0.0923  -41.530  0.0667  3718352444565698432
J1341+1436 13 41 42.912  14 36 50.48 17.475 0.016 13797 170 5.114 0.047 0 0 0   0.191 0.010  5.38 0.15  2.740 0.405 -0.0968   0.1283   -5.0600   0.2693   -6.8009 0.1606  3741931162186140288
J1344+0454 13 44 53.843   4 54 26.67 17.628 0.017 13787 160 5.126 0.044 0 0 0   0.190 0.010  5.42 0.13  2.871 0.379  0.0766   0.1715   -2.4938   0.2765   -3.1757 0.1863  3714129460921535232
J1351-0211 13 51 07.914 -02 11 34.19 16.002 0.018  8716 100 6.100 0.065 0 0 0   0.162 0.010  9.32 0.17  0.216 0.038  0.2199   0.0989   -9.7159   0.1711   -2.4583 0.1197  3658258121153613952
J1355+1956 13 55 12.339  19 56 45.25 16.108 0.024  8096 120 6.251 0.058 0 0 0   0.163 0.010 10.05 0.16  0.163 0.026  3.7091   0.4704  -15.005    1.0321   -9.8536 0.6833  1246789771502871936
J1356-0718 13 56 18.318 -07 18 11.77 18.462 0.018  8463 130 5.371 0.100 0 0 0   0.185 0.010  7.46 0.26  1.589 0.406 -0.4356   0.3399   -4.0582   0.5955   -2.4048 0.4401  3619528232086434560
J1401-0817 14 01 18.801 -08 17 23.43 16.456 0.017  8813  90 5.731 0.048 1 1 1 0 0.216 0.042  7.73 0.48  0.555 0.268  0.8736   0.1002   -5.0012   0.1759  -79.203  0.1322  3616216816596857984
J1406+0443 14 06 08.911   4 43 02.08 18.084 0.014  8338 130 5.325 0.110 0 0 0   0.189 0.010  7.47 0.29  1.329 0.382  0.0711   0.2133   -7.6594   0.3233   -3.1752 0.2633  3671358076348618752
J1408+2833 14 08 17.888  28 33 35.41 17.875 0.024  8238 200 5.212 0.375 0 0 0   0.189 0.016  7.49 0.94  1.194 1.129  0.1847   0.1571   -1.2402   0.2568   -3.1771 0.2643  1452599995827203200
J1415+2600 14 15 26.133  26 00 55.91 19.269 0.028  8311 120 5.082 0.191 0 0 0   0.184 0.016  6.73 0.52  3.216 1.658 -0.0099   0.4756   -1.0247   0.7924   -3.5158 0.6901  1258992765728677120
J1422+4352 14 22 00.732  43 52 53.01 19.798 0.023 12770 250 6.110 0.060 1 1 1 0 0.187 0.010  8.05 0.16  2.256 0.365  0.3211   0.4712   -6.7335   0.5992   -2.1544 0.7621  1492794365664315264
J1423-2232 14 23 48.681 -22 32 12.46 17.379 0.015 10850 270 4.732 0.092 0 0 0   0.184 0.011  5.03 0.26  3.469 0.893  0.0689   0.1608   -9.1893   0.2994   -2.4844 0.1944  6276472379523268096
J1426+0100 14 26 01.482   0 59 59.94 19.215 0.021 17094 230 7.446 0.040 1 0 0 1 0.407 0.034  9.98 0.12  0.702 0.089  1.4455   0.4665    5.4092   0.9041  -19.870  0.9403  3654244658899331712
J1430+3710 14 30 42.629  37 10 13.96 15.271 0.017 14385 180 7.515 0.045 1 0 0 1 0.418 0.025 10.46 0.11  0.091 0.010 10.1967   0.0451   12.8788   0.0483  -87.545  0.0686  1481311753417900160
J1436+5010 14 36 33.303  50 10 26.84 18.183 0.015 17370 250 6.660 0.040 1 1 1 1 0.254 0.011  8.51 0.10  0.886 0.094  0.9701   0.1728    8.4257   0.2364   -5.1917 0.2416  1603554764703627520
J1439+1002 14 39 48.410  10 02 21.62 17.835 0.012 14520 220 6.360 0.050 1 1 1 1 0.178 0.012  8.48 0.13  0.777 0.099  1.5069   0.1989    6.6668   0.3600   -6.4965 0.3606  3686426608329044352
J1439+1115 14 39 39.078  11 15 31.73 18.425 0.024 15648 210 7.384 0.048 1 0 0 1 0.381 0.027 10.07 0.09  0.468 0.044  1.9497   0.2874  -28.055    0.4882   32.3939 0.4599  1177969822597066240
J1441+0000 14 41 09.322   0 00 02.68 19.634 0.022 10592 160 4.765 0.059 0 0 0   0.180 0.010  5.20 0.15  8.192 1.242  0.3322   0.5687   -1.4113   1.2758    0.4009 0.9554  3651631257198532992
J1443+1509 14 43 42.722  15 09 38.15 18.599 0.016  9170 130 6.710 0.060 1 1 1 0 0.206 0.012 10.41 0.13  0.447 0.059  1.1873   0.2387  -33.663    0.5255  -51.081  0.4214  1186055424948978560
J1448+1342 14 48 01.124  13 42 32.77 19.217 0.023 12300 360 6.990 0.060 1 1 1 1 0.265 0.017  9.99 0.16  0.727 0.120  0.4035   0.8181    0.3542   0.9480    0.9416 1.1268  1184942203786084864
J1449+1717 14 49 57.141  17 17 29.29 17.630 0.018  9913 140 6.095 0.050 1 1 1 1 0.170 0.010  8.78 0.13  0.590 0.076  1.6481   0.1506  -17.173    0.2852   -3.4484 0.2695  1236250127917190272
J1512+2615 15 12 25.682  26 15 38.29 19.264 0.019 11380 180 6.930 0.060 1 1 1 1 0.243 0.016 10.11 0.12  0.743 0.091  1.0629   0.4384  -15.882    0.5802  -11.704  0.6222  1265382375690196864
J1518+0658 15 18 26.676   6 58 13.18 17.474 0.017  9940 140 6.820 0.040 1 1 1 1 0.217 0.012 10.35 0.09  0.280 0.026  2.7767   0.1195  -14.167    0.2145   -5.9770 0.1987  1163266672074075008
J1518+1354 15 18 02.566  13 54 31.98 19.011 0.019  8209 120 5.554 0.071 0 0 0   0.186 0.011  8.06 0.20  1.550 0.318 -0.0379   0.4194   -0.7741   0.6505   -1.5075 0.6594  1182814717505617664
J1520+4951 15 20 41.941  49 51 40.94 16.201 0.031 29771 310 7.452 0.043 1 0 0 1 0.435 0.010  8.79 0.03  0.304 0.012  3.3608   0.0683  -14.677    0.1067    3.2898 0.1389  1595402921071043584
J1521+0326 15 21 22.596   3 26 07.05 18.458 0.015  8587 100 5.519 0.083 0 0 0   0.187 0.013  7.88 0.22  1.302 0.292 -0.2819   0.3042    2.1930   0.4765   -4.0119 0.4182  4422292013807785216
J1525+1740 15 25 47.044  17 40 35.53 17.994 0.015 11020 130 4.974 0.045 0 0 0   0.181 0.010  5.29 0.11  3.731 0.400 -0.0118   0.1659   -5.1147   0.3014   -6.6779 0.2992  1208046001102257024
J1526+0543 15 26 51.575   5 43 35.24 18.786 0.020 10337 190 5.677 0.053 1 1 1 0 0.167 0.017  7.62 0.19  1.711 0.334  0.4339   0.2743    1.7702   0.5344   -9.2585 0.4522  1162105175478357248
J1538+0252 15 38 44.193   2 52 09.58 18.546 0.014 10260 150 5.980 0.060 1 1 1 0 0.168 0.010  8.39 0.16  1.074 0.169  0.3760   0.2583  -27.587    0.4489   -0.1786 0.3724  4424162321742140928
J1538-0043 15 38 57.641 -00 43 06.66 15.608 0.021 12270 200 5.043 0.058 0 0 0   0.182 0.010  5.50 0.17  1.244 0.218  0.1992   0.0633  -13.106    0.1194  -13.452  0.1073  4416375099357881728
J1541+3140 15 41 02.479  31 40 03.65 17.427 0.016  8008 120 5.417 0.078 0 0 0   0.192 0.013  7.73 0.23  0.868 0.200  0.0959   0.1016  -11.160    0.1412   -2.7090 0.1882  1369479910361470336
J1545+4301 15 45 21.102  43 01 41.85 18.998 0.021  9707 110 6.222 0.043 1 1 1 1 0.174 0.010  9.13 0.10  0.939 0.100  0.7866   0.2128    0.4223   0.3776    0.5518 0.4952  1396245695576598272
J1546+4618 15 46 00.783  46 18 35.27 19.299 0.019  8533 100 4.805 0.116 0 0 0   0.157 0.013  6.21 0.26  4.149 1.082  0.0002   0.2790   -1.6504   0.4427    0.0454 0.5268  1398117133087063680
J1555+2444 15 55 01.989  24 44 21.98 16.073 0.015 18285 250 6.321 0.049 1 1 1 1 0.188 0.012  7.86 0.11  0.439 0.048  1.4788   0.0803  -13.583    0.1030   -9.0906 0.1237  1219552974402511104
J1557+0405 15 57 13.169   4 05 52.91 16.562 0.019  8542 130 5.775 0.068 0 0 0   0.169 0.021  8.53 0.39  0.404 0.156  0.2756   0.0808   -8.5187   0.1292  -10.308  0.1099  4425262314408693632
J1557+2823 15 57 08.469  28 23 35.79 17.583 0.029 12560 190 7.760 0.050 1 0 0 1 0.490 0.032 11.24 0.10  0.185 0.019  3.9693   0.1165  -11.764    0.1553  -16.880  0.2084  1319676603468508544
J1600+0516 16 00 50.259   5 16 17.19 18.533 0.015  7838 120 5.506 0.069 0 0 0   0.184 0.013  8.20 0.20  1.167 0.235 -0.3149   0.2957   -0.2718   0.5030   -5.6142 0.3642  4425846425662635520
J1600+2721 16 00 36.830  27 21 17.76 17.271 0.021  8410 140 4.775 0.203 0 0 0   0.156 0.016  6.21 0.48  1.634 0.788  0.1224   0.0992   -3.7379   0.1295   -2.9216 0.1573  1316520695859334272
J1600+3020 16 00 17.885  30 20 41.08 19.642 0.017 21415 460 7.319 0.063 1 0 0 0 0.390 0.035  9.30 0.12  1.170 0.146  0.3782   0.4791   -6.2711   0.7594   -8.8899 0.8247  1320516419896770560
J1605+0416 16 05 52.389   4 16 44.73 19.611 0.020 11513 430 4.797 0.141 0 0 0   0.186 0.012  5.01 0.37  9.227 3.428  0.4056   0.6299   -3.1304   0.9475   -0.0586 0.7396  4413485234906502400
J1614+1912 16 14 31.277  19 12 19.48 16.217 0.019  8800 120 6.339 0.101 0 0 0   0.173 0.011  9.81 0.24  0.191 0.045  0.2129   0.0726  -10.930    0.0825    0.9525 0.0817  1201546723447523200
J1615+0525 16 15 19.696   5 25 10.36 17.430 0.013  8147 120 5.442 0.073 0 0 0   0.187 0.012  7.66 0.21  0.900 0.188 -0.0955   0.1314   -6.0312   0.1930   -7.0239 0.1072  4437644563385616000
J1617+1310 16 17 22.516  13 10 18.69 18.625 0.015 10569 170 6.064 0.053 1 1 1 1 0.172 0.010  8.48 0.13  1.066 0.142  0.8173   0.3224    4.1339   0.3932  -10.377  0.2925  4463391380496691456
J1618+3854 16 18 31.681  38 54 15.19 19.640 0.022  9140 100 6.328 0.045 1 1 1 1 0.155 0.010  9.77 0.10  0.952 0.097  0.8755   0.3219   -5.0932   0.6960   -1.1641 0.6379  1380358714627870720
J1625+3632 16 25 42.100  36 32 18.97 19.336 0.016 24700 400 6.100 0.050 1 1 0 0 0.194 0.018  6.77 0.16  3.259 0.530  0.4219   0.2992   -6.5652   0.5433   -6.9884 0.6140  1329610343131728896
J1630+2712 16 30 26.093  27 12 26.45 20.049 0.017 10390 170 6.030 0.080 1 1 0 0 0.170 0.010  8.46 0.19  2.079 0.399 -0.1141   0.6247   -2.2595   0.8239   -7.6119 1.0410  1304725955452882176
J1630+4233 16 30 30.591  42 33 05.68 19.036 0.017 16070 250 7.070 0.050 1 1 1 1 0.294 0.015  9.53 0.09  0.807 0.074  0.9366   0.2704    3.6611   0.4472   -6.3357 0.4659  1405204172723046144
J1631+0605 16 31 23.673   6 05 33.74 19.036 0.019 10234 170 5.812 0.069 1 1 1 0 0.163 0.012  8.01 0.21  1.605 0.346  1.1582   0.3726   -3.4320   0.7228  -11.097  0.5047  4438536890087576192
J1638+3500 16 38 26.274  35 00 12.03 14.561 0.015 37250 570 8.070 0.050 1 0 0 1 0.698 0.030  9.49 0.44  0.103 0.046  6.8981   0.0321  -35.102    0.0512    8.9790 0.0652  1327577144269234176
J1708+2225 17 08 16.358  22 25 51.07 19.106 0.015 22343 450 6.865 0.059 1 0 0 1 0.320 0.011  8.29 0.08  1.612 0.130  1.2867   0.4295   -1.7690   0.6684    3.5902 0.6154  4568269229123390336
J1735+2134 17 35 21.687  21 34 40.46 15.933 0.011  7905 120 5.841 0.069 0 0 0   0.184 0.016  8.54 0.51  0.301 0.152  0.1844   0.0515   -4.9006   0.0487   -9.1794 0.0862  4556666770112077824
J1738+2927 17 38 35.467  29 27 50.63 19.309 0.017 12018 230 6.972 0.051 1 1 1 1 0.261 0.016 10.01 0.11  0.780 0.090  1.1932   0.3759   -9.8331   0.5359    6.1181 0.7191  4595849099618519680
J1741+6526 17 41 40.487  65 26 38.64 18.241 0.021 10540 170 6.000 0.060 1 1 1 1 0.170 0.010  8.35 0.16  0.953 0.151  0.8286   0.1762   -2.3213   0.3526   -5.0127 0.3668  1633145818062780544
J1840+6423 18 40 37.780  64 23 11.88 18.779 0.014  9380 130 6.550 0.050 1 1 1 1 0.179 0.013 10.15 0.11  0.576 0.062  1.2029   0.2056   -4.9264   0.3955  -26.118  0.4696  2256447694151327488
J1932+3605 19 32 57.177  36 05 06.38 17.911 0.013  8529 120 6.276 0.110 0 0 0   0.168 0.011  9.82 0.26  0.415 0.107  0.1271   0.1678   -1.5266   0.2860   -3.2720 0.2862  2048413733327421824
J1935+3608 19 35 17.052  36 08 39.53 18.104 0.032 12516 340 4.754 0.089 0 0 0   0.197 0.011  4.66 0.28  5.893 1.637  0.1869   0.1871   -1.2243   0.2731   -2.4185 0.3464  2048461974401379456
J2041-1757 20 41 54.333 -17 57 32.40 16.323 0.013  8144 110 5.844 0.115 0 0 0   0.184 0.016  8.80 0.46  0.319 0.147  0.0123   0.0963   -4.4300   0.1595   -8.4091 0.0866  6861443905878603392
J2052-0332 20 52 19.369 -03 32 08.73 19.475 0.022  8423 140 5.207 0.141 0 0 0   0.189 0.012  7.05 0.43  3.051 1.317  0.1623   0.4774   -0.5138   0.9990   -1.7132 0.6941  6914914629509498240
J2103-0027 21 03 08.791 -00 27 49.00 18.253 0.014  9978 110 5.764 0.052 1 1 1 1 0.172 0.015  7.92 0.19  1.167 0.221                    -3.832    2.275    -6.395  2.209   2690059032483402368
J2119-0018 21 19 21.957 -00 18 25.99 20.019 0.022  9980 150 5.710 0.080 1 1 0 0 0.184 0.016  7.72 0.27  2.879 0.791 -0.6158   1.5318   -2.6609   2.2256  -11.571  1.7716  2689372971587511424
J2127-0321 21 27 02.381 -03 21 18.01 19.862 0.047 11358 280 4.930 0.088 0 0 0   0.179 0.010  5.43 0.20  8.488 1.718  1.4386   1.4503    1.9993   2.5291   -1.0789 1.9563  2684355006677289728
J2132+0754 21 32 28.359   7 54 28.08 17.929 0.019 13780 200 6.020 0.040 1 1 1 1 0.175 0.015  7.63 0.13  1.243 0.162  0.8555   0.2618   -3.9263   0.8006  -12.212  0.5307  1740741380258586624
J2135-0724 21 35 13.111 -07 24 42.52 19.570 0.018 11632 220 7.485 0.077 1 0 0 1 0.394 0.038 10.91 0.13  0.539 0.072  0.4946   1.3083   18.2346   1.5292    0.7050 1.3080  2667609620679955456
J2138+2742 21 38 11.829  27 42 22.14 18.792 0.011  8864 140 5.096 0.164 0 0 0   0.169 0.016  6.45 0.37  2.945 1.096  0.2856   0.3444    0.3964   0.5523    0.1258 0.6733  1800807288165948288
J2139+2227 21 39 07.417  22 27 08.89 15.652 0.011  8096 100 6.199 0.074 0 0 0   0.160 0.011  9.93 0.19  0.140 0.027  0.1968   0.0647    1.3114   0.0989   -2.9699 0.1091  1794011692126072320
J2147+1859 21 47 28.476  18 59 59.76 19.580 0.022  9618 110 5.639 0.059 1 1 1 1 0.157 0.021  7.87 0.13  2.199 0.286  0.8328   0.6796   -0.7578   0.9284   -2.6692 1.1753  1780334519094674304
J2151+1614 21 51 59.216  16 14 48.83 16.517 0.014 10338 160 6.418 0.063 1 1 1 1 0.164 0.012  9.51 0.14  0.303 0.043  2.5621   0.1153   27.2817   0.1569   10.2973 0.1601  1772771670097796864
J2154+1538 21 54 19.549  15 38 48.90 19.302 0.018  8615 100 5.562 0.092 0 0 0   0.187 0.018  7.88 0.30  1.922 0.585 -0.3040   0.6439   -0.6550   0.7646   -1.6928 0.8249  1769686917211068800
J2201+2420 22 01 33.317  24 20 05.67 19.517 0.017  8546 140 5.456 0.142 0 0 0   0.182 0.013  7.69 0.39  2.323 0.914 -0.7599   0.6697   -1.3501   0.8843   -2.6662 0.8558  1795374601212245120
J2219+1204 22 19 28.481  12 04 18.61 17.732 0.017  8603 130 5.387 0.064 0 0 0   0.182 0.010  7.41 0.17  1.160 0.197 -0.0107   0.1846   -1.4652   0.3035   -3.6565 0.2997  2730683723682680448
J2219+2140 22 19 44.889  21 40 31.71 19.454 0.021  8807 140 5.310 0.144 0 0 0   0.184 0.016  7.35 0.43  2.639 1.125  0.4776   0.5675   -0.6801   1.1662   -1.6729 0.9407  1778898045808852096
J2228+3623 22 28 59.928  36 23 59.60 16.588 0.011  7941 110 6.021 0.123 0 0 0   0.152 0.013  9.64 0.37  0.245 0.092  0.2599   0.0983   -2.9420   0.2187   -1.9934 0.1451  1907358456049865984
J2231+2619 22 31 34.850  26 19 39.56 19.729 0.019 12714 360 5.196 0.093 0 0 0   0.180 0.010  5.82 0.25  6.479 1.625 -0.5698   0.6023    1.6601   0.8509    0.2686 0.8577  1880710791021176192
J2236+2232 22 36 30.240  22 32 24.45 17.022 0.019 11360 170 6.530 0.040 1 1 1 0 0.204 0.011  9.28 0.11  0.376 0.041  2.8286   0.1263  202.941    0.2305   50.6362 0.1965  1874523804732334464
J2238+1253 22 38 31.925  12 53 18.28 15.345 0.016  8072 130 5.631 0.205 0 0 0   0.184 0.014  8.41 0.58  0.244 0.142  0.2332   0.0693   11.9374   0.0877   -2.3332 0.0827  2731723032753129344
J2243+2827 22 43 34.734  28 27 35.14 19.503 0.018 14026 400 5.195 0.088 0 0 0   0.189 0.011  5.56 0.28  6.779 1.882  0.1020   1.0291    1.4810   1.1597    0.1753 1.1693  1887181077647859456
J2245+0750 22 45 21.283   7 50 48.74 19.635 0.022 10782 110 6.184 0.056 1 1 1 1 0.178 0.010  8.69 0.14  1.547 0.213  0.1356   0.7483    9.0727   1.2676   -3.2587 1.0968  2712813082023657600
J2252-0056 22 52 42.251 -00 56 26.80 18.315 0.026 21690 310 7.150 0.040 1 0 0 1 0.348 0.020  8.97 0.11  0.741 0.084  1.5217   0.3756   -7.6971   0.4676   -5.0515 0.4149  2650235305441371904
J2309+2603 23 09 19.902  26 03 46.60 19.032 0.016 10428 150 6.171 0.053 1 1 1 1 0.176 0.010  8.77 0.13  1.127 0.148 -0.1521   0.4109   -6.6309   0.6715   -5.8287 0.4836  2845151023096441344
J2317+0602 23 17 57.418   6 02 52.09 19.494 0.035 12043 160 7.441 0.052 1 0 0 1 0.381 0.029 10.76 0.09  0.558 0.054  2.1029   0.6595    7.1097   2.4904   -2.1619 0.9112  2664126329188074240
J2332+0427 23 32 46.564   4 27 35.20 18.022 0.014 11967 160 5.834 0.048 1 1 1 0 0.181 0.010  8.06 0.18  1.087 0.199  0.6446   0.2393   14.4921   0.4318  -13.927  0.2615  2660056212019666688
J2338-2052 23 38 21.494 -20 52 22.85 19.642 0.035 16620 280 6.850 0.050 1 1 1 1 0.273 0.015  8.99 0.14  1.405 0.201  2.7175   0.9821   -3.6071   1.0315   -5.1999 1.5242  2388813771553516928
J2339+2024 23 39 53.667  20 24 44.84 18.244 0.014  8019  90 5.263 0.059 0 0 0   0.182 0.013  7.53 0.08  1.387 0.107  0.1180   0.2031   -0.3283   0.3558   -2.3290 0.2247  2826170531823332096
J2339-0347 23 39 38.450 -03 47 34.51 18.542 0.025 16047 260 5.982 0.047 1 1 1 1 0.188 0.016  7.28 0.12  1.882 0.223  0.1387   0.6493   -5.3204   1.1572   -3.1589 0.7429  2639275992010565376
J2342+0811 23 42 48.863   8 11 37.11 18.392 0.016 22176 260 7.375 0.044 1 0 0 1 0.408 0.034  9.33 0.15  0.649 0.097  1.9298   0.3795  -12.276    0.9593  -28.718  0.3699  2757324679969705088
J2345-0102 23 45 36.453 -01 02 05.57 19.431 0.020 34270 500 7.420 0.050 1 0 0 0 0.423 0.044  8.42 0.38  1.590 0.604  0.6567   0.6944  -25.241    1.1779  -41.500  0.6926  2641754256860139136
J2347-0828 23 47 26.149 -08 28 14.04 19.646 0.033 12562 310 5.042 0.083 0 0 0   0.184 0.011  5.43 0.24  7.309 1.806  0.8031   0.5945    1.3029   1.2288   -0.0834 0.7496  2436208529506973312


==> datafile3.txt <==
Title: The ELM Survey. VIII. 98 Double White Dwarf Binaries 
Authors: Brown W.R., Kilic M., Kosakowski A., Andrews J.J., Heinke C.O., 
         Agueros M.A., Camilo F., Gianninas A., Hermes J.J., Kenyon S.J.
Table: Binary Parameters
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label    Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---       ID       Object identifier
  12- 13 I2     ---       Nobs     Number of spectroscopic observations
  15- 21 F7.5   d         P        Binary orbital period
  23- 29 F7.5   d       e_P        Uncertainty in P
  31- 35 F5.1   km/s      k        Radial velocity semi-amplitude
  37- 41 F5.1   km/s    e_k        Uncertainty in k
  43- 48 F6.1   km/s      gamma    Systemic velocity corrected for 
                                    gravitational redshift
  50- 54 F5.1   km/s    e_gamma    Uncertainty in gamma
  56- 59 F4.2   solMass   M2       Minimum secondary mass
  61- 65 F5.2   [yr]      logtau   log maximum gravitational merger timescale
  67- 67 I1     ---       Alias?   Binary with a significant period alias (1)
  69- 76 F8.2   ---       Delchi2  The {chi}^2^ at Palias relative to the
                                    global {chi}^2^ minimum
  78- 84 F7.5   d         Palias   Period of the alias
  86- 91 F6.2   10-21     Strain   ? Characteristic strain times the S/N 
                                     boost (2)
  93- 98 F6.2   10-21   E_Strain   ? The 84.1% uncertainty in Strain
 100-106 F7.3   10-21   e_Strain   ? The 15.9% uncertainty in Strain
--------------------------------------------------------------------------------
Note (1): 
    1 = True;
    0 = False.
Note (2): Where Strain = h_c_ (the Characteristic strain) times ((4 yr)*f)^0.5^
          (S/N boost from the number of cycles during the LISA observation
          time; the values plotted in Figure 10).
--------------------------------------------------------------------------------
J0022+0031 29 0.96280 0.02540  72.3   9.1  -31.1  10.0 0.27 11.52 1     2.75 0.34815   1.4    0.8    0.4   
J0022-1014 18 0.07962 0.00300 146.6  10.3  -55.2  11.5 0.21  8.78 0    36.78 0.06864  16.     9.     4.    
J0027-1516 18 0.42458 0.00014 155.4   6.3  -42.4   6.9 0.36 10.79 0    64.17 0.29780   1.4    2.0    0.6   
J0042+3103 16 0.29725 0.00018 204.2   5.2  -48.6   5.5 0.49 10.28 0   338.9  0.22913   2.4    3.3    0.9   
J0050+2147 15 0.36059 0.00002 183.7   6.6 -138.9  10.9 0.46 10.51 0    55.84 0.05355   0.26   0.36   0.10  
J0056-0611 33 0.04337 0.00002 375.3   2.6    2.6   1.8 0.47  8.04 0  1225.   0.04841  32.    13.     9.    
J0106-1000 21 0.02715 0.00002 372.4   3.6   -0.2   2.7 0.34  7.61 0  1105.   0.03054   8.9    3.7    2.2   
J0112+1835 18 0.14698 0.00003 293.3   8.3 -121.5   9.5 0.62  9.40 0  2867.   0.12892   5.0    2.3    1.4   
J0124+3908 16 1.29211 0.00433 127.0   9.9    1.8  11.3 0.69 11.54 1     0.74 0.22477   0.77   0.92   0.30  
J0125+2017 22 0.87722 0.00004  67.4   5.0   85.9   5.3 0.15 11.93 0    14.90 1.10775                       
J0130+5321 32 0.19205 0.00020 209.1   5.1 -105.8   8.8 0.40  9.81 0   433.6  0.23789  24.    35.    10.    
J0147+0113 19 1.30338 0.00483 145.9  15.7 -107.9  15.2 0.74 11.74 1     6.95 0.57599   0.50   0.57   0.19  
J0151+1812 19 0.14812 0.00001 259.8   3.5   -8.1   3.1 0.47  9.54 0   154.3  0.13020   2.8    3.8    1.1   
J0152+0749 16 0.32289 0.00014 218.5   4.1  -58.3   8.9 0.58 10.34 0   509.2  0.48923   1.2    0.9    0.4   
J0212+2657 17 0.44908 0.00197 202.0  11.5 -107.1   9.3 0.62 10.70 0    78.62 0.31291   1.1    1.4    0.4   
J0243-0847  8 0.97355 0.00155 101.5  39.4  -25.3  66.3 0.29 11.80 1     0.05 1.41865                       
J0308+5140 40 0.80590 0.00109  79.0  10.0  -57.9   3.8 0.19 11.70 0    49.07 0.44570                       
J0345+1748 52 0.23503 0.00013 273.5   1.3  121.2   3.0 0.80  9.77 0  1044.   0.31180  12.     2.     2.    
J0421+0002 25 0.70582 0.00160  86.2   3.5  -16.9   2.7 0.19 11.60 0    36.41 0.40214                       
J0441-0547 15 1.31997 0.00060 242.7  18.1 -155.9  11.7 2.28 11.51 1     6.54 1.55179                       
J0651+2844 78 0.00886 0.00001 617.9   5.0   -7.8   4.5 0.50  6.06 0  5075.   0.00986  60.    11.     9.    
J0730+1703 29 0.67564 0.05427 116.0   9.9  110.0   5.1 0.27 11.47 1     3.12 0.41913   0.18   0.28   0.07  
J0745+1949 39 0.11240 0.00833 113.8   3.0   77.1   4.3 0.11  9.73 0   284.1  0.12667                       
J0750+4004 14 1.18143 0.00411  36.1  10.6  -49.6   7.0 0.07 12.54 1     0.63 1.13620                       
J0751-0141 40 0.08001 0.00279 438.4   2.2   59.2   1.6 0.99  8.51 0 11372.   0.11528   3.8    0.9    0.6   
J0755+4800 26 0.54627 0.00522 194.2   6.8   30.9  14.2 0.88 10.46 0    38.06 0.34905   9.5    4.8    2.6   
J0755+4906 21 0.06726 0.00213 441.4   8.2   10.1   5.5 0.86  8.39 0   120.9  0.05930   4.0    4.1    1.5   
J0756+6704 41 0.61781 0.00002 204.2   4.0  -99.4   4.2 0.82 10.94 0   419.6  1.53217   1.3    1.4    0.5   
J0802-0955 20 1.17627 0.00455 192.9  10.9   47.4  14.4 1.22 11.48 0    32.54 0.54686   0.30   0.20   0.06  
J0803+3830 10 0.06999 0.00003  29.9   6.0   53.3   4.4 0.02  9.88 1     0.31 0.04169                       
J0803+4157 12 1.34467 0.00110  65.9  10.1   56.5  11.2 0.17 12.38 0    29.40 0.02264                       
J0805+4243  8 0.21412 0.00038  29.6  12.6   -9.5  15.6 0.03 11.04 1     0.21 0.15734                       
J0811+0225 24 0.82194 0.00049 220.3   3.0   77.2   2.2 1.20 11.16 0   814.6  0.45043   0.23   0.05   0.04  
J0811-0216 16 1.40786 0.00443  76.5   4.8   23.0   4.3 0.23 12.30 0    15.72 1.54947                       
J0815+2309 21 1.07357 0.00018 131.8   7.2  -38.5  23.9 0.52 11.67 0   145.0  0.52369   0.18   0.24   0.07  
J0818+3536 18 0.18315 0.02110 182.9   8.8 -181.2   6.2 0.29  9.92 0    34.84 0.22359   0.49   0.76   0.20  
J0822+2753 14 0.24435 0.00020 275.4   9.0  -55.9   4.5 0.81  9.86 0   294.3  0.19569   5.4    2.9    1.4   
J0822+3048 19 0.02801 0.00016 439.6  22.7    2.5  23.0 0.58  7.28 0   115.8  0.03630  19.     3.     2.    
J0823+3731  8 0.73393 0.00364  40.2   9.4 -119.3  13.8 0.07 12.02 1     3.09 0.05079                       
J0825+1152 17 0.05819 0.00001 316.4  12.2   29.1   6.0 0.46  8.28 0   233.9  0.06627   8.0   10.4    3.2   
J0834+3049 18 0.30109 0.00110 172.7  11.1  177.8   7.0 0.46 10.09 0    35.91 0.04741   2.5    3.4    0.9   
J0837+6648 21 0.46328 0.00005 151.2  11.8  -49.9  19.5 0.35 10.94 0    90.58 0.31625   1.00   1.49   0.41  
J0840+1527 19 0.52156 0.00474  84.9   4.5    9.6   4.5 0.16 11.29 1    11.49 0.34238                       
J0845+1624 24 0.07574 0.02164  58.2   6.1   25.4   9.2 0.07  9.09 1     2.85 0.30075  35.    29.    13.    
J0849+0445 11 0.07864 0.00010 366.9  10.4   52.9   7.6 0.63  8.71 0   933.0  0.08913   6.0    4.0    1.9   
J0911+5833  6 0.44643 0.00102  70.5  15.8  165.2  11.3 0.12 11.24 1     0.01 0.12493                       
J0917+4638 26 0.31643 0.00002 153.9   5.1   17.9   3.8 0.31 10.47 0   906.1  0.08842   0.49   0.57   0.20  
J0923+3028 44 0.04495 0.00049 303.4   6.6    9.1   4.7 0.39  7.99 0  1434.   0.04970  69.    69.    25.    
J0923-1218 51 0.14896 0.00002 117.0   3.7   29.4   2.7 0.19  9.56 0    64.73 0.17512  31.    28.    10.    
J0935+4411 59 0.01394 0.00051 187.7   3.2   65.2   3.4 0.11  7.14 0   441.3  0.01649 160.   138.    45.    
J0940+6304 20 0.48438 0.00001 210.4   5.2   31.1   3.7 0.73 10.71 0   265.5  0.33799   0.39   0.43   0.14  
J0941+3701 10 0.15527 0.00019  37.4  21.2 -117.7  21.2 0.04 10.49 1     0.43 0.13225                       
J1005+0542 25 0.18799 0.00007 201.6   8.7   -9.0   6.9 0.49  9.46 0    47.70 0.87588   4.6    4.4    1.5   
J1005+3550 26 0.17652 0.00011 149.1   4.9 -175.7   4.1 0.20 10.00 0    26.23 0.14857   1.0    1.7    0.4   
J1021+0543 20 1.24995 0.00410  95.6  11.6  -30.0  13.6 0.33 11.98 0    14.99 1.38071   0.17   0.25   0.07  
J1039+1645 26 0.82470 0.02214  86.3   8.3  -49.3   8.6 0.32 11.25 0    16.32 0.78421   3.3    2.9    1.0   
J1043+0551 31 0.03262 0.00092 118.0   6.8   33.2   4.6 0.07  8.35 0    55.22 0.02818  38.    37.    12.    
J1046-0153 16 0.39539 0.10836  81.0   7.5  -44.3   4.4 0.19 10.67 1     2.96 0.65904   9.2    9.0    3.9   
J1048-0000 20 0.12063 0.00001 312.8   8.1   45.7   6.1 0.62  9.18 0   751.1  0.10763   6.3    7.7    2.6   
J1053+5200 13 0.04258 0.00002 268.1   7.8   10.7   6.2 0.28  8.12 0   779.7  0.01204   9.5   10.7    3.6   
J1054-2121 21 0.10451 0.00655 277.6  11.1   79.7   7.1 0.43  9.15 0   277.7  0.11674   3.0    2.0    1.0   
J1056+6536 14 0.04351 0.00103 255.8  13.7  -17.2  10.0 0.30  8.03 1     9.95 0.04073  11.    12.     4.    
J1104+0918 29 0.55319 0.00502 139.0   7.8   50.0   7.7 0.52 10.63 0    44.73 0.35582   7.1    6.6    2.3   
J1108+1512 37 0.14042 0.00867 265.9   6.3   32.0   4.2 0.49  9.44 0   820.0  0.16411   5.9    7.7    2.4   
J1112+1117 32 0.17248 0.00001 117.5   4.5   65.4   4.8 0.14 10.10 0    57.86 0.21974   9.4   11.8    3.6   
J1115+0246 10 0.12405 0.00004 139.9  12.2   90.0   8.1 0.26  9.15 1     0.39 0.14175  16.    14.     5.    
J1130+0933 16 1.55935 0.00014  67.5   8.7 -144.7   4.8 0.19 12.50 1     7.06 1.81663                       
J1130+3855 30 0.15652 0.00001 288.6  13.4   20.8   7.6 0.79  9.13 0   574.1  0.13529  12.    13.     4.    
J1138-0035 36 0.20769 0.00002 155.0   4.9    9.9   3.9 0.25 10.05 0    74.25 0.17189                       
J1141+3850 18 0.25935 0.00005 259.5   2.8   -7.2   5.5 0.73  9.99 0   470.3  0.20550   0.34   0.21   0.10  
J1151+5858 17 0.66902 0.00070 178.1  17.8   13.1   7.0 0.66 11.07 0   101.3  0.29211   0.19   0.13   0.06  
J1152+0248 13 0.09952 0.00017 109.4   4.5   46.9   4.4 0.16  9.12 0    55.30 0.10947  31.    25.    10.    
J1157+0546  9 1.36019 0.01925 162.6  29.4 -145.8  24.4 0.89 11.82 1     5.37 1.31744                       
J1233+1602 13 0.15088 0.00009 335.4   6.1    1.1   4.3 0.85  9.33 0    22.97 0.18175   0.90   0.49   0.28  
J1234-0228 19 0.09188 0.00400 110.0   9.4   59.7   8.3 0.12  9.33 0   128.2  0.10828  11.     8.     3.    
J1235+1543 39 0.03674 0.00140 167.0   6.2    0.4   5.0 0.17  7.99 0    20.71 0.04131 106.    91.    32.    
J1237+4913 41 0.10763 0.00240 150.0  10.5  -65.0   7.0 0.27  8.97 0    36.10 0.13346  28.    24.     8.    
J1238+1946 22 0.22276 0.00009 269.5   2.7  -13.5   1.9 0.73  9.77 0  1021.   0.18217   0.80   0.50   0.25  
J1241+0633 39 0.95913 0.00028 139.2  19.3   83.8  20.0 0.53 11.54 0    89.81 0.48892   0.95   1.24   0.38  
J1249+2626 18 0.22962 0.00112 193.7   5.3  -18.4   4.4 0.37 10.08 0   176.0  0.18561   2.6    3.8    1.1   
J1328+1754  7 0.18510 0.00003  78.3  43.7  169.3  12.1 0.09 10.32 1     0.04 0.11948                       
J1341+1436 21 1.43661 0.00356  41.3   3.5   17.2   3.1 0.10 12.66 1     0.88 1.23021                       
J1401-0817 35 0.11299 0.00001 346.2   2.7  198.7   2.0 0.79  8.93 0  6885.   0.12746  13.    19.     7.    
J1406+0443 11 1.14704 0.00309 111.2  25.8    3.4  27.9 0.37 11.91 1     2.78 0.11857                       
J1422+4352 12 0.62128 0.01123 201.2  12.9 -132.8  13.1 0.80 10.95 0    15.13 1.13345   0.36   0.38   0.13  
J1436+5010 16 0.04582 0.00010 349.6   8.9  -37.3   4.0 0.48  7.98 0  1854.   0.03461  20.    26.     8.    
J1439+1002 22 0.77399 0.00169 177.9   6.2   -9.0   6.1 0.71 11.27 0   105.1  0.43576   0.71   0.81   0.26  
J1441+0000 18 0.70298 0.00117  51.0   6.0 -234.7   3.6 0.09 11.88 1     6.59 0.07988                       
J1443+1509 17 0.19055 0.02402 308.2   5.1 -174.6   4.0 0.88  9.51 0    41.73 0.31723   7.0    3.3    1.8   
J1449+1717 28 0.29075 0.00001 226.8   3.5   -6.0   2.5 0.59 10.21 0  1354.   0.40430   2.6    3.2    1.0   
J1512+2615 16 1.48567 0.02348 107.6   7.4   -6.4   9.7 0.45 12.04 1     4.75 1.50496   0.35   0.48   0.14  
J1518+0658 39 0.60935 0.00004 174.6   2.8  -72.9   4.9 0.61 10.96 0   559.5  1.56652   2.5    1.9    0.8   
J1518+1354 16 0.57655 0.00734 113.5  10.8  -44.6  11.2 0.26 11.24 0    17.95 0.04090                       
J1525+1740 18 0.97705 0.00094  30.5   7.3 -337.1   5.6 0.06 12.45 1     0.10 0.48337                       
J1526+0543 17 0.25039 0.00001 232.3   3.8  -42.1   2.7 0.55 10.06 0   166.2  0.32774   1.0    1.3    0.4   
J1538+0252 16 0.29503 0.00295 221.5   6.3 -164.3   6.3 0.56 10.25 1     6.86 0.41914   1.2    0.9    0.4   
J1541+3140 13 0.69859 0.00066  88.8  18.1   54.1  21.2 0.20 11.55 1     5.71 1.21801                       
J1545+4301 25 0.30931 0.00016 154.8   4.1   18.2   4.0 0.30 10.50 0   111.0  0.45533   0.94   1.45   0.37  
J1557+2823 27 0.28921 0.00294 122.2   6.7   -2.1   7.4 0.31 10.07 0    29.88 0.40362  33.    27.    10.    
J1600+0516 19 0.91711 0.00320  76.6  12.6 -165.6  21.2 0.18 11.92 0    30.16 0.76714                       
J1600+2721 20 1.00329 0.00053 128.4  14.1 -310.2  15.6 0.42 11.79 0    43.27 0.96264                       
J1617+1310 20 0.41124 0.00086 208.5   4.3    6.9   2.9 0.63 10.59 0   207.2  0.69255   0.98   1.18   0.36  
J1618+3854 19 0.26636 0.00150 250.4  10.7  -26.1   6.9 0.66 10.11 0   167.5  0.36471   1.8    2.0    0.7   
J1625+3632 21 0.23237 0.03960  60.6   4.0  -90.8   5.3 0.07 10.65 1     3.78 0.18559   0.66   0.52   0.24  
J1630+2712 15 0.27646 0.00002 217.3   5.5  -80.5   4.9 0.52 10.19 1     8.39 0.21612   0.72   0.93   0.29  
J1630+4233 21 0.02767 0.00004 286.7   4.9  -21.1   3.8 0.28  7.53 0   134.2  0.03369  34.    35.    13.    
J1631+0605  9 0.24737 0.00411 216.1   5.4  -11.6   6.5 0.47 10.11 1    10.42 0.19820   0.97   1.30   0.41  
J1638+3500 66 0.90606 0.00031  89.5   4.4  -17.5   4.1 0.45 11.09 0    24.60 0.47468  30.    30.    12.    
J1708+2225 17 0.23735 0.00024 115.5   8.5   -6.5   6.6 0.22 10.07 1     8.56 1.00795   2.3    2.3    0.8   
J1738+2927 17 0.04770 0.00011 372.7  13.2  -11.9  12.8 0.55  7.97 0    66.08 0.05274  24.    29.     9.    
J1741+6526 20 0.06111 0.00001 501.7   7.9  -42.5   5.4 1.07  8.21 0   371.0  0.06963  11.     3.     2.    
J1840+6423 42 0.23672 0.00005 279.7   4.1  -54.5   2.9 0.80  9.85 0   294.6  0.19130   3.5    1.9    0.9   
J2052-0332  5 0.36887 0.00130  56.5 114.3 -163.8 160.2 0.08 11.16 1     0.00 0.04838                       
J2103-0027 26 0.20306 0.00023 280.2   3.3  -70.9   5.3 0.71  9.73 0   120.7  0.25437   1.9    1.2    0.6   
J2119-0018 25 0.08680 0.00004 387.8   8.2   10.8   7.8 0.80  8.68 0   334.0  0.07403   2.8    1.4    0.8   
J2132+0754 35 0.25056 0.00002 296.4   3.8  -14.0   4.3 0.96  9.84 0   522.3  0.33332   1.6    0.6    0.4   
J2147+1859 20 0.12879 0.00002 198.3   6.6  -67.9   5.5 0.27  9.56 0   153.0  0.17977   0.94   1.48   0.40  
J2151+1614 40 0.59152 0.00008 163.6   4.6  -68.8   3.6 0.48 11.11 0   108.4  0.84284   1.8    2.5    0.7   
J2219+1204 27 0.52475 0.00056  26.6   4.3 -351.5   8.8 0.04 11.89 1     0.64 0.05045                       
J2236+2232 46 1.01013 0.00005 121.9   3.1 -179.0   5.0 0.42 11.69 0  1725.   1.12373   0.80   0.83   0.28  
J2245+0750 18 0.39664 0.00102 220.5  10.1  -34.2  11.7 0.70 10.50 0    73.41 0.65750   0.77   0.89   0.28  
J2309+2603 23 0.07653 0.00001 422.5   8.6   -9.8  14.5 0.87  8.53 0  1032.   0.06636   8.1    8.2    2.8   
J2317+0602 20 0.86702 0.00133 100.7   7.3  -34.2  12.2 0.38 11.32 1     5.47 1.27191   1.4    1.8    0.6   
J2332+0427 24 0.36792 0.00009 212.5   4.9   -7.0   3.5 0.61 10.44 0   420.6  0.51537   1.1    1.4    0.4   
J2338-2052 25 0.07645 0.00712 134.1   8.8   -0.1   6.1 0.15  8.96 0    46.30 0.09027   8.8    8.6    3.0   
J2339+2024 14 0.79578 0.00008 106.3   5.0  157.3   3.7 0.28 11.60 0    56.46 0.43107                       
J2339-0347 19 0.67069 0.00078 139.7   6.0   31.2  10.9 0.41 11.26 0    73.22 1.37843   0.26   0.37   0.10  
J2342+0811 33 0.17435 0.00140 139.0  10.9   -1.2   7.8 0.29  9.54 0    29.55 0.21129  12.    12.     4.    

